Scaling Zero-Order Pretraining through Model Sharding

Zero-order optimization (ZO) trains without backpropagation, making it relevant to forward-only hardware and non-differentiable loss, but its gradient variance grows with perturbed dimension, inhibiting large-model training. Sharded Optimization Mixture of Assemblies (SOMA) trains LSTM experts independently on $N$ data clusters using simultaneous perturbation stochastic approximation (SPSA), without exchanging gradients, activations or optimizer state. Its separable loss removes cross-expert perturbation noise at the cost of jointly learned representations across domains. Using 80,000 estimated RTX 5090 GPU-hours, we show modest sharding improves training compute efficiency over all tested monolithic ZO controls. At 8.44M parameters and 150 aggregate GPU-hours, SOMA $N=2$ with 64 perturbations reaches 1.76 test nats/byte, versus 2.00--2.11 for monolithic SPSA at 64, 256 or 1,024 perturbations and 2.21 for EGGROLL. On WikiText-103, these frozen checkpoints reach 2.07, 2.25--2.36 and 2.49, respectively. On a fixed separable objective with equal-size blocks, we prove independent losses reduce relative gradient variance to approximately $1/N$ of a shared-loss estimator's. Holding starting weights, data, perturbations and compute fixed, independent rather than summed losses lower SOMA $N=4$ test loss by 0.035 nats/byte after 1,000 updates across three seeds. Larger ensembles offer a separate inference benefit: at similar model size with top-$k$ routing ($k=4$), SOMA $N=256$ achieves 2.36M tokens/s versus 257k for SOMA $N=8$ ($9.19\times$, including routing), at lower test loss (1.68 versus 1.71), albeit using $59.9\times$ as much aggregate training compute. We release all training and evaluation code and checkpoints.

==> figdata/aggregate_gpu_hours/N1.csv <==
config,N,npert,batch,step,steps_millions,val,probe_token_evaluations,probe_token_evaluations_billions,scored_targets,route_prefix,score_prefix,result_file,probe_token_evaluations_peta,aggregate_gpu_hours
N1,1,64,64,2000,0.002,2.4625455003663035,16777216000,16.777216,749568,,256,audit/figure1_closure/evaluations/N1/2000/result.json,1.6777216e-05,0.07643669381383288
N1,1,64,64,20000,0.02,2.186522426783493,167772160000,167.77216,749568,,256,audit/figure1_closure/evaluations/N1/20000/result.json,0.00016777216,0.7643669381383287
N1,1,64,64,1234000,1.234,2.0006014467626745,10351542272000,10351.542272,749568,,256,audit/figure1_closure/evaluations/N1/1234000/result.json,0.010351542272,47.161440083134885
N1,1,64,64,3084000,3.084,1.8955729462997037,25870467072000,25870.467072,749568,,256,audit/figure1_closure/evaluations/N1/3084000/result.json,0.025870467072,117.86538186093028
N1,1,64,64,4000000,4.0,1.8643492682595464,33554432000000,33554.432,749568,,256,audit/figure1_closure/evaluations/N1/4000000/result.json,0.033554432,152.87338762766575
N1,1,64,64,6168000,6.168,1.8143871662393254,51740934144000,51740.934144,749568,,256,audit/figure1_closure/evaluations/N1/6168000/result.json,0.051740934144,235.73076372186057


==> figdata/aggregate_gpu_hours/N2.csv <==
config,N,npert,batch,step,steps_millions,val,probe_token_evaluations,probe_token_evaluations_billions,scored_targets,route_prefix,score_prefix,result_file,probe_token_evaluations_peta,aggregate_gpu_hours
N2,2,64,64,2000,0.002,2.4581690189690284,33554432000,33.554432,749568,256,256,audit/figure1_closure/evaluations/N2/2000/result.json,3.3554432e-05,0.17630417131549614
N2,2,64,64,20000,0.02,2.1159856475683574,335544320000,335.54432,749568,256,256,audit/figure1_closure/evaluations/N2/20000/result.json,0.00033554432,1.7630417131549614
N2,2,64,64,814000,0.814,1.9923879630667782,13656653824000,13656.653824,749568,256,256,audit/figure1_closure/evaluations/N2/814000/result.json,0.013656653824,71.75579772540694
N2,2,64,64,2036000,2.036,1.9048449362901605,34158411776000,34158.411776,749568,256,256,audit/figure1_closure/evaluations/N2/2036000/result.json,0.034158411776,179.47764639917506
N2,2,64,64,4000000,4.0,1.8295534393433635,67108864000000,67108.864,749568,256,256,audit/figure1_closure/evaluations/N2/4000000/result.json,0.067108864,352.6083426309923
N2,2,64,64,4074000,4.074,1.8274082513802958,68350377984000,68350.377984,749568,256,256,audit/figure1_closure/evaluations/N2/4074000/result.json,0.068350377984,359.1315969696656


==> figdata/aggregate_gpu_hours/N256.csv <==
config,N,npert,batch,step,steps_millions,val,probe_token_evaluations,probe_token_evaluations_billions,scored_targets,route_prefix,score_prefix,result_file,probe_token_evaluations_peta,aggregate_gpu_hours
N256,256,64,64,2000,0.002,2.4370560567324584,4294967296000,4294.967296,749568,256,256,audit/clarity_revision_20260907/n256/evaluations/2000/result.json,0.004294967296,20.151387982298907
N256,256,64,64,20000,0.02,2.0303227529228356,42949672960000,42949.67296,749568,256,256,audit/clarity_revision_20260907/n256/evaluations/20000/result.json,0.04294967296,201.51387982298905
N256,256,64,64,100000,0.1,1.986989571818571,214748364800000,214748.3648,749568,256,256,audit/clarity_revision_20260907/n256/evaluations/100000/result.json,0.2147483648,1007.5693991149453
N256,256,64,64,200000,0.2,1.969329292735128,429496729600000,429496.7296,749568,256,256,audit/clarity_revision_20260907/n256/evaluations/200000/result.json,0.4294967296,2015.1387982298907
N256,256,64,64,400000,0.4,1.93848437964285,858993459200000,858993.4592,749568,256,256,audit/figure1_closure/evaluations/N256/400000/result.json,0.8589934592,4030.2775964597813
N256,256,64,64,800000,0.8,1.8899651736044198,1717986918400000,1717986.9184,749568,256,256,audit/figure1_closure/evaluations/N256/800000/result.json,1.7179869184,8060.555192919563
N256,256,64,64,1200000,1.2,1.8528414646209372,2576980377600000,2576980.3776,749568,256,256,audit/figure1_closure/evaluations/N256/1200000/result.json,2.5769803776,12090.832789379343
N256,256,64,64,1600000,1.6,1.8229365255811067,3435973836800000,3435973.8368,749568,256,256,audit/figure1_closure/evaluations/N256/1600000/result.json,3.4359738368,16121.110385839125
N256,256,64,64,2000000,2.0,1.7982982151829674,4294967296000000,4294967.296,749568,256,256,audit/figure1_closure/evaluations/N256/2000000/result.json,4.294967296,20151.387982298907
N256,256,64,64,2500000,2.5,1.7728878174091411,5368709120000000,5368709.12,749568,256,256,audit/figure1_closure/evaluations/N256/2500000/result.json,5.36870912,25189.234977873635
N256,256,64,64,3000000,3.0,1.751981750115214,6442450944000000,6442450.944,749568,256,256,audit/figure1_closure/evaluations/N256/3000000/result.json,6.442450944,30227.08197344836
N256,256,64,64,3500000,3.5,1.7340928832091667,7516192768000000,7516192.768,749568,256,256,audit/figure1_closure/evaluations/N256/3500000/result.json,7.516192768,35264.92896902309
N256,256,64,64,4000000,4.0,1.7189861221276201,8589934592000000,8589934.592,749568,256,256,audit/figure1_closure/evaluations/N256/4000000/result.json,8.589934592,40302.775964597815
N256,256,64,64,4162000,4.162,1.7144928106782986,8937826942976000,8937826.942976,749568,256,256,audit/figure1_closure/eval4162000/result.json,8.937826942976,41935.03839116402


==> figdata/aggregate_gpu_hours/N32.csv <==
config,N,npert,batch,step,steps_millions,val,probe_token_evaluations,probe_token_evaluations_billions,scored_targets,route_prefix,score_prefix,result_file,probe_token_evaluations_peta,aggregate_gpu_hours
N32,32,64,64,2000,0.002,2.444256682807924,536870912000,536.870912,749568,256,256,audit/figure1_closure/evaluations/N32/2000/result.json,0.000536870912,2.5092776844176017
N32,32,64,64,20000,0.02,2.0585638476440593,5368709120000,5368.70912,749568,256,256,audit/figure1_closure/evaluations/N32/20000/result.json,0.00536870912,25.092776844176022
N32,32,64,64,910000,0.91,1.9100008021532635,244276264960000,244276.26496,749568,256,256,audit/figure1_closure/evaluations/N32/910000/result.json,0.24427626496,1141.721346410009
N32,32,64,64,2274000,2.274,1.814328331906618,610422226944000,610422.226944,749568,256,256,audit/figure1_closure/evaluations/N32/2274000/result.json,0.610422226944,2853.0487271828133
N32,32,64,64,4000000,4.0,1.7476869495386231,1073741824000000,1073741.824,749568,256,256,audit/figure1_closure/evaluations/N32/4000000/result.json,1.073741824,5018.555368835204
N32,32,64,64,4548000,4.548,1.7328038756733788,1220844453888000,1220844.453888,749568,256,256,audit/figure1_closure/evaluations/N32/4548000/result.json,1.220844453888,5706.097454365627


==> figdata/aggregate_gpu_hours/N8.csv <==
config,N,npert,batch,step,steps_millions,val,probe_token_evaluations,probe_token_evaluations_billions,scored_targets,route_prefix,score_prefix,result_file,probe_token_evaluations_peta,aggregate_gpu_hours
N8,8,64,64,2000,0.002,2.4520810781506617,134217728000,134.217728,749568,256,256,audit/figure1_closure/evaluations/N8/2000/result.json,0.000134217728,0.6220713469440637
N8,8,64,64,20000,0.02,2.0801312975134367,1342177280000,1342.17728,749568,256,256,audit/figure1_closure/evaluations/N8/20000/result.json,0.00134217728,6.220713469440638
N8,8,64,64,912000,0.912,1.941303490364321,61203283968000,61203.283968,749568,256,256,audit/figure1_closure/evaluations/N8/912000/result.json,0.061203283968,283.6645342064931
N8,8,64,64,2278000,2.278,1.8462244364454532,152873992192000,152873.992192,749568,256,256,audit/figure1_closure/evaluations/N8/2278000/result.json,0.152873992192,708.5392641692887
N8,8,64,64,4000000,4.0,1.7804976335508114,268435456000000,268435.456,749568,256,256,audit/figure1_closure/evaluations/N8/4000000/result.json,0.268435456,1244.1426938881277
N8,8,64,64,4556000,4.556,1.765682421036013,305747984384000,305747.984384,749568,256,256,audit/figure1_closure/evaluations/N8/4556000/result.json,0.305747984384,1417.0785283385774


==> figdata/aggregate_gpu_hours/allocation_N8.csv <==
FLOPs,validation_loss,step,N,npert,B,source,aggregate_gpu_hours
10995116277760000,2.4520810781506617,2000,8,64,64,audit/figure1_closure/evaluations/N8/2000/result.json,0.6220713469440637
109951162777600000,2.0801312975134367,20000,8,64,64,audit/figure1_closure/evaluations/N8/20000/result.json,6.220713469440638
5013773022658560000,1.941303490364321,912000,8,64,64,audit/figure1_closure/evaluations/N8/912000/result.json,283.6645342064931
12523437440368640000,1.8462244364454532,2278000,8,64,64,audit/figure1_closure/evaluations/N8/2278000/result.json,708.5392641692887
21990232555520000000,1.7804976335508114,4000000,8,64,64,audit/figure1_closure/evaluations/N8/4000000/result.json,1244.1426938881277
25046874880737280000,1.765682421036013,4556000,8,64,64,audit/figure1_closure/evaluations/N8/4556000/result.json,1417.0785283385774


==> figdata/aggregate_gpu_hours/allocation_ac16.csv <==
FLOPs,validation_loss,step,N,npert,B,source,aggregate_gpu_hours
175921860444160000,2.1651221341475986,2000,8,64,1024,audit/figure1_closure/evaluations/ac16/2000/result.json,2.868152949213743
1759218604441600000,1.8064240475254585,20000,8,64,1024,audit/figure1_closure/evaluations/ac16/20000/result.json,28.681529492137432
10907155347537920000,1.7803706396512657,124000,8,64,1024,audit/figure1_closure/evaluations/ac16/124000/result.json,177.82548285125208
27091966508400640000,1.7552869750267628,308000,8,64,1024,audit/figure1_closure/evaluations/ac16/308000/result.json,441.69555417891644
54183933016801280000,1.7249399785381214,616000,8,64,1024,audit/figure1_closure/evaluations/ac16/616000/result.json,883.3911083578329


==> figdata/aggregate_gpu_hours/allocation_ac4.csv <==
FLOPs,validation_loss,step,N,npert,B,source,aggregate_gpu_hours
43980465111040000,2.310826187727618,2000,8,64,256,audit/figure1_closure/evaluations/ac4/2000/result.json,0.7575382041872085
439804651110400000,1.9371154972564162,20000,8,64,256,audit/figure1_closure/evaluations/ac4/20000/result.json,7.575382041872086
9939585115095040000,1.8611570003099074,452000,8,64,256,audit/figure1_closure/evaluations/ac4/452000/result.json,171.20363414630916
24892943252848640000,1.7977725952704458,1132000,8,64,256,audit/figure1_closure/evaluations/ac4/1132000/result.json,428.76662356996
49741906040586240000,1.737100883969572,2262000,8,64,256,audit/figure1_closure/evaluations/ac4/2262000/result.json,856.775708935733


==> figdata/aggregate_gpu_hours/allocation_b16.csv <==
FLOPs,validation_loss,step,N,npert,B,source,aggregate_gpu_hours
2748779069440000,2.4666683145194614,2000,8,64,16,audit/figure1_closure/evaluations/b16/2000/result.json,0.1554911982687301
27487790694400000,2.223792783939611,20000,8,64,16,audit/figure1_closure/evaluations/b16/20000/result.json,1.554911982687301
1613533313761280000,2.059438297037553,1174000,8,64,16,audit/figure1_closure/evaluations/b16/1174000/result.json,91.27333338374459
4032458894868480000,1.9422273891822357,2934000,8,64,16,audit/figure1_closure/evaluations/b16/2934000/result.json,228.10558786022708
8064917789736960000,1.8437802516838153,5868000,8,64,16,audit/figure1_closure/evaluations/b16/5868000/result.json,456.21117572045415


==> figdata/aggregate_gpu_hours/allocation_np1024.csv <==
FLOPs,validation_loss,step,N,npert,B,source,aggregate_gpu_hours
175921860444160000,2.2020116740394653,2000,8,1024,64,audit/figure1_closure/evaluations/np1024/2000/result.json,1.7790975212456202
4398046511104000000,1.8166432209568306,50000,8,1024,64,audit/figure1_closure/evaluations/np1024/50000/result.json,44.47743803114051
8444249301319680000,1.8070632501223973,96000,8,1024,64,audit/figure1_closure/evaluations/np1024/96000/result.json,85.39668101978977
17416264183971840000,1.7888249198668786,198000,8,1024,64,audit/figure1_closure/evaluations/np1024/198000/result.json,176.13065460331637
26036435345735680000,1.77426638398839,296000,8,1024,64,audit/figure1_closure/evaluations/np1024/296000/result.json,263.3064331443518
43980465111040000000,1.7493660726252196,500000,8,1024,64,audit/figure1_closure/evaluations/np1024/500000/result.json,444.774380311405
61924494876344320000,1.729592202090741,704000,8,1024,64,audit/figure1_closure/evaluations/np1024/704000/result.json,626.2423274784583
79516680920760320000,1.7137046355080459,904000,8,1024,64,audit/figure1_closure/evaluations/np1024/904000/result.json,804.1520796030202
97284788825620480000,1.7002276914738093,1106000,8,1024,64,audit/figure1_closure/evaluations/np1024/1106000/result.json,983.8409292488278
105377194406051840000,1.6949172940537645,1198000,8,1024,64,audit/figure1_closure/evaluations/np1024/1198000/result.json,1065.6794152261266


==> figdata/aggregate_gpu_hours/allocation_np16.csv <==
FLOPs,validation_loss,step,N,npert,B,source,aggregate_gpu_hours
2748779069440000,2.587803964508206,2000,8,16,64,audit/figure1_closure/evaluations/np16/2000/result.json,0.2354746343214264
27487790694400000,2.2227521869728717,20000,8,16,64,audit/figure1_closure/evaluations/np16/20000/result.json,2.354746343214264
2075328197427200000,2.0350479699352366,1510000,8,16,64,audit/figure1_closure/evaluations/np16/1510000/result.json,177.78334891267693
5184197324963840000,1.9140312859177355,3772000,8,16,64,audit/figure1_closure/evaluations/np16/3772000/result.json,444.10516033021014
10371143428997120000,1.8162197988870552,7546000,8,16,64,audit/figure1_closure/evaluations/np16/7546000/result.json,888.4457952947417


==> figdata/aggregate_gpu_hours/allocation_np256.csv <==
FLOPs,validation_loss,step,N,npert,B,source,aggregate_gpu_hours
43980465111040000,2.3184617554811684,2000,8,256,64,audit/figure1_closure/evaluations/np256/2000/result.json,0.8286653824865732
439804651110400000,1.9490781642784332,20000,8,256,64,audit/figure1_closure/evaluations/np256/20000/result.json,8.286653824865732
11566862324203520000,1.8532943885342137,526000,8,256,64,audit/figure1_closure/evaluations/np256/526000/result.json,217.93899559396874
28939146043064320000,1.7842212710197316,1316000,8,256,64,audit/figure1_closure/evaluations/np256/1316000/result.json,545.2618216761651
57878292086128640000,1.721616937603504,2632000,8,256,64,audit/figure1_closure/evaluations/np256/2632000/result.json,1090.5236433523303


==> figdata/aggregate_gpu_hours/allocation_target.csv <==
aggregate_gpu_hours,validation_loss
0.01,1.9
10000,1.9


==> figdata/aggregate_gpu_hours/loss_separation.csv <==
added_updates,training_flops,local_mean,local_seed1,local_seed2,local_seed3,summed_mean,summed_seed1,summed_seed2,summed_seed3,mean_summed_minus_local,local_gpu_hours,summed_gpu_hours
0,0,2.4494146564071118,2.4494146564071118,2.4494146564071118,2.4494146564071118,2.4494146564071118,2.4494146564071118,2.4494146564071118,2.4494146564071118,0.0,0,0
250,687194767360000,2.421916555711638,2.422217769566081,2.421858427339449,2.4216734702293845,2.4323586150503815,2.4334169283532923,2.4315770003178976,2.4320819164799543,0.01044205933874324,0.03967733569787621,0.03972554295860593
500,1374389534720000,2.397534231979398,2.397543615828765,2.3975490299980056,2.397510050111424,2.417024323099104,2.417931950773185,2.4159734227068155,2.417167595817312,0.019490091119705937,0.07836445812954076,0.07840509155054827
1000,2748779069440000,2.3576624727102335,2.356970435859184,2.3574118111325686,2.3586051711389495,2.3928155353827933,2.39316890141329,2.3913487143859253,2.3939289903491656,0.03515306267255965,0.1557287043099145,0.15574738401379026


==> figdata/aggregate_gpu_hours/loss_separation_mature.csv <==
added_updates,training_flops,local_seed1,local_seed2,local_seed3,local_mean,summed_seed1,summed_seed2,summed_seed3,summed_mean,mean_summed_minus_local,local_gpu_hours,summed_gpu_hours
0,0,1.8045792685306554,1.8045792685306554,1.8045792685306554,1.8045792685306552,1.8045792685306554,1.8045792685306554,1.8045792685306554,1.8045792685306552,0.0,0,0
1000,2748779069440000,1.8046214306266473,1.8045708666921292,1.8045530532122194,1.804581783510332,1.8046773100686104,1.8046109929928658,1.80466285929058,1.8046503874506854,6.860394035346218e-05,0.5382190867465128,0.5387014018923596
2500,6871947673600000,1.804553229762932,1.80448876121509,1.8045282945178365,1.8045234284986194,1.804680993955152,1.8045914036288733,1.804679847163626,1.8046507482492171,0.00012731975059776524,1.3421769871811071,1.343110971920951
5000,13743895347200000,1.8044295554989098,1.804433984732994,1.8043887905848854,1.8044174436055964,1.8046463616232886,1.8045974140444758,1.8046151814976534,1.8046196523884728,0.00020220878287635635,2.6822454183203757,2.6836283057421033
10000,27487790694400000,1.8043544742143853,1.8043332072530345,1.8043434981827213,1.804343726550047,1.8046548406825589,1.8046647239975244,1.8046326058324058,1.8046507235041631,0.00030699695411606776,5.364040197003978,5.3660339863194775


==> figdata/controlled_tests/precision_perturbation_N1_stage10000.csv <==
N,step,npert,relative_variance,cpu64_relative_variance,theory_relative_variance,production_single_probe_prediction,independent_groups
1,10000,1,2029868.7166350943,2040296.9707465416,2141023.733470437,2029868.7166350933,128
1,10000,2,1014905.20524318,1020118.4623892566,1070511.8667352186,1014934.3583175467,64
1,10000,4,507477.86388063215,510084.627372541,535255.9333676093,507467.17915877333,32
1,10000,8,253744.59263768236,255047.7764554117,267627.96668380464,253733.58957938667,16
1,10000,16,126888.88170071923,127540.36832382767,133813.98334190232,126866.79478969333,8
1,10000,32,63441.06006338998,63766.21678931068,66906.99167095116,63433.39739484667,4


==> figdata/controlled_tests/precision_perturbation_N256_stage10000.csv <==
N,step,npert,relative_variance,cpu64_relative_variance,theory_relative_variance,production_single_probe_prediction,independent_groups
256,10000,1,17131.695151230957,16813.40584437432,16595.917356660528,17131.695151230957,128
256,10000,2,8565.790607446928,8406.67881657097,8297.958678330264,8565.847575615478,64
256,10000,4,4282.623783363901,4203.068758286625,4148.979339165132,4282.923787807739,32
256,10000,8,2141.1521312664026,2101.384633458942,2074.489669582566,2141.4618939038696,16
256,10000,16,1070.6316147681466,1050.7618795420638,1037.244834791283,1070.7309469519348,8
256,10000,32,535.1573996166369,525.212635717212,518.6224173956415,535.3654734759674,4


==> figdata/controlled_tests/precision_perturbation_N2_stage10000.csv <==
N,step,npert,relative_variance,cpu64_relative_variance,theory_relative_variance,production_single_probe_prediction,independent_groups
2,10000,1,939118.6509723746,940674.2928319965,1076603.3679601562,939118.6509723741,128
2,10000,2,469537.62301404664,470316.7436819405,538301.6839800781,469559.32548618707,64
2,10000,4,234774.44019743902,235163.61077579032,269150.84199003904,234779.66274309353,32
2,10000,8,117377.54677234753,117572.41792110103,134575.42099501952,117389.83137154677,16
2,10000,16,58677.38421351461,58774.798995784506,67287.71049750976,58694.91568577338,8
2,10000,32,29332.081850798913,29380.501293329547,33643.85524875488,29347.45784288669,4


==> figdata/controlled_tests/precision_perturbation_N8_stage10000.csv <==
N,step,npert,relative_variance,cpu64_relative_variance,theory_relative_variance,production_single_probe_prediction,independent_groups
8,10000,1,275977.4209771324,275845.2526290971,273104.4065858142,275977.4209771324,128
8,10000,2,137987.9680522248,137921.66442085578,136552.2032929071,137988.7104885662,64
8,10000,4,68997.80028265904,68964.78455471608,68276.10164645355,68994.3552442831,32
8,10000,8,34500.49821131986,34484.06003129404,34138.050823226775,34497.17762214155,16
8,10000,16,17250.680808610472,17242.52081283966,17069.025411613387,17248.588811070775,8
8,10000,32,8624.759058410022,8620.79039227612,8534.512705806694,8624.294405535387,4


==> figdata/controlled_tests/precision_stage10000.csv <==
N,step,npert,evaluated_experts,probes_per_expert,relative_variance,cpu64_relative_variance,predicted_relative_variance,gpu_over_cpu64_variance,gpu_descent_projection,cpu64_descent_projection,gpu_descent_over_same_directions_linearized,cpu64_descent_over_same_directions_linearized,gpu_cosine_to_exact_gradient,cpu64_cosine_to_exact_gradient
1,10000,64,1,128,31716.698697423333,31879.64016791472,33453.49583547558,0.9948888547790017,0.4672689358947981,0.46863589865537636,0.9958979180189517,0.9988113480860764,0.0038834137672355763,0.0038847790563073165
2,10000,64,2,128,14673.728921443346,14698.035825499952,16821.92762437744,0.998346248141916,0.9874475249745898,0.9885424240451053,0.9979950766915076,0.9991016710716765,0.005231670385191387,0.005233123997385967
8,10000,64,8,128,4312.147202767694,4310.082072329642,4267.256352903347,1.0004791394695962,4.009563759026529,4.009712481685331,0.9994326491114867,0.9994697200473297,0.01119690718987183,0.011200032143531859
256,10000,64,256,128,267.6827367379837,262.70946631834875,259.31120869782075,1.018930686013455,180.85507394410064,180.7003754467896,1.0008394786246528,0.9999833878331904,0.044139269002318834,0.04451688781675749


==> figdata/figure1_left_equal_time/N1.csv <==
wall_clock_hr,val,step,seconds_per_step
0.6879302443244958,2.18735313,18000,0.13758604886489917
1.7580439577181561,2.17897153,46000,0.13758604886489917
2.751720977297983,2.17197108,72000,0.13758604886489917
5.885625423665131,2.15177321,154000,0.13758604886489917
8.331599625707783,2.13742423,218000,0.13758604886489917
10.08964358342594,2.12779737,264000,0.13758604886489917
11.465504072074932,2.12056255,300000,0.13758604886489917
12.45918109165476,2.11562705,326000,0.13758604886489917
13.605731498862252,2.11008620,356000,0.13758604886489917
14.675845212255911,2.10503054,384000,0.13758604886489917
15.822395619463405,2.09967804,414000,0.13758604886489917
16.892509332857063,2.09497309,442000,0.13758604886489917
18.03905974006456,2.09015059,472000,0.13758604886489917
19.10917345345822,2.08557773,500000,0.13758604886489917
20.25572386066571,2.08085704,530000,0.13758604886489917
21.32583757405937,2.07661557,558000,0.13758604886489917
22.39595128745303,2.07250357,586000,0.13758604886489917
23.46606500084669,2.06850839,614000,0.13758604886489917
24.612615408054186,2.06425452,644000,0.13758604886489917
25.759165815261678,2.06026840,674000,0.13758604886489917
26.82927952865534,2.05661964,702000,0.13758604886489917
27.899393242048998,2.05298948,730000,0.13758604886489917
28.969506955442657,2.04952526,758000,0.13758604886489917
30.116057362650153,2.04564524,788000,0.13758604886489917
31.186171076043813,2.04243445,816000,0.13758604886489917
32.332721483251305,2.03890610,846000,0.13758604886489917
33.402835196644965,2.03571057,874000,0.13758604886489917
34.54938560385246,2.03231835,904000,0.13758604886489917
36.613176336825944,2.02650571,958000,0.13758604886489917
37.759726744033436,2.02350926,988000,0.13758604886489917
38.8298404574271,2.02067757,1016000,0.13758604886489917
39.976390864634595,2.01780272,1046000,0.13758604886489917
41.046504578028255,2.01514411,1074000,0.13758604886489917
42.19305498523575,2.01217604,1104000,0.13758604886489917
43.2631686986294,2.00971723,1132000,0.13758604886489917
44.33328241202307,2.00716567,1160000,0.13758604886489917
44.715465881092236,2.00623250,1170000,0.13758604886489917
45.78557959448589,2.00379300,1198000,0.13758604886489917
46.85569330787955,2.00139523,1226000,0.13758604886489917
48.00224371508704,1.99874878,1256000,0.13758604886489917
49.07235742848071,1.99639821,1284000,0.13758604886489917
50.2189078356882,1.99397266,1314000,0.13758604886489917
51.28902154908186,1.99177146,1342000,0.13758604886489917
52.35913526247551,1.98945761,1370000,0.13758604886489917
53.505685669683004,1.98697579,1400000,0.13758604886489917
54.57579938307667,1.98489082,1428000,0.13758604886489917
55.72234979028416,1.98262727,1458000,0.13758604886489917
56.79246350367782,1.98049593,1486000,0.13758604886489917
57.939013910885315,1.97829080,1516000,0.13758604886489917
59.009127624278975,1.97612607,1544000,0.13758604886489917
60.07924133767264,1.97422993,1572000,0.13758604886489917
62.219468764459954,1.97051632,1628000,0.13758604886489917
63.28958247785362,1.96844852,1656000,0.13758604886489917
64.43613288506111,1.96649122,1686000,0.13758604886489917
65.50624659845477,1.96437728,1714000,0.13758604886489917
66.65279700566226,1.96252203,1744000,0.13758604886489917
67.72291071905592,1.96057582,1772000,0.13758604886489917
68.71658773863575,1.95876980,1798000,0.13758604886489917
69.86313814584324,1.95699871,1828000,0.13758604886489917
70.9332518592369,1.95519972,1856000,0.13758604886489917
72.00336557263057,1.95344603,1884000,0.13758604886489917
73.14991597983806,1.95165193,1914000,0.13758604886489917
74.22002969323172,1.94996870,1942000,0.13758604886489917
75.36658010043922,1.94822812,1972000,0.13758604886489917
76.51313050764671,1.94658768,2002000,0.13758604886489917
77.58324422104037,1.94484460,2030000,0.13758604886489917
78.65335793443403,1.94330740,2058000,0.13758604886489917
79.79990834164151,1.94149363,2088000,0.13758604886489917
80.87002205503518,1.93998194,2116000,0.13758604886489917
82.01657246224266,1.93828106,2146000,0.13758604886489917
83.08668617563633,1.93673217,2174000,0.13758604886489917
84.23323658284382,1.93501401,2204000,0.13758604886489917
85.30335029623748,1.93347740,2232000,0.13758604886489917
86.44990070344497,1.93187726,2262000,0.13758604886489917
87.52001441683865,1.93056738,2290000,0.13758604886489917
88.5901281302323,1.92902958,2318000,0.13758604886489917
89.7366785374398,1.92741108,2348000,0.13758604886489917
90.80679225083345,1.92607963,2376000,0.13758604886489917
91.95334265804094,1.92460406,2406000,0.13758604886489917
93.0234563714346,1.92323184,2434000,0.13758604886489917
94.17000677864209,1.92182076,2464000,0.13758604886489917
95.24012049203576,1.92036045,2492000,0.13758604886489917
96.38667089924324,1.91893244,2522000,0.13758604886489917
97.45678461263691,1.91773427,2550000,0.13758604886489917
98.22115155077523,1.91679835,2570000,0.13758604886489917
98.52689832603058,1.91639698,2578000,0.13758604886489917
99.67344873323808,1.91505361,2608000,0.13758604886489917
100.74356244663173,1.91375780,2636000,0.13758604886489917
101.89011285383923,1.91242778,2666000,0.13758604886489917
102.96022656723288,1.91119468,2694000,0.13758604886489917
105.1004539940202,1.90877163,2750000,0.13758604886489917
106.17056770741387,1.90751660,2778000,0.13758604886489917
107.31711811462137,1.90623713,2808000,0.13758604886489917
108.46366852182885,1.90511048,2838000,0.13758604886489917
109.5337822352225,1.90383244,2866000,0.13758604886489917
110.68033264243,1.90272844,2896000,0.13758604886489917
111.75044635582366,1.90175986,2924000,0.13758604886489917
112.89699676303115,1.90052092,2954000,0.13758604886489917
113.9671104764248,1.89943171,2982000,0.13758604886489917
115.1136608836323,1.89819086,3012000,0.13758604886489917
116.18377459702596,1.89720130,3040000,0.13758604886489917
117.33032500423346,1.89610982,3070000,0.13758604886489917
118.40043871762711,1.89495587,3098000,0.13758604886489917
119.54698912483461,1.89390028,3128000,0.13758604886489917
120.61710283822828,1.89268291,3156000,0.13758604886489917
121.68721655162193,1.89155018,3184000,0.13758604886489917
122.91020365264325,1.89050972,3216000,0.13758604886489917
124.05675405985075,1.88938415,3246000,0.13758604886489917
125.20330446705823,1.88822865,3276000,0.13758604886489917
126.42629156807956,1.88698828,3308000,0.13758604886489917
127.49640528147323,1.88587928,3336000,0.13758604886489917
128.71939238249456,1.88486624,3368000,0.13758604886489917
129.86594278970205,1.88366783,3398000,0.13758604886489917
131.08892989072336,1.88252938,3430000,0.13758604886489917
132.23548029793088,1.88173926,3460000,0.13758604886489917
133.30559401132453,1.88065863,3488000,0.13758604886489917
134.52858111234585,1.87956429,3520000,0.13758604886489917
135.67513151955336,1.87850368,3550000,0.13758604886489917
136.82168192676085,1.87742805,3580000,0.13758604886489917
138.04466902778216,1.87641585,3612000,0.13758604886489917
139.26765612880348,1.87541294,3644000,0.13758604886489917
140.33776984219716,1.87435400,3672000,0.13758604886489917
141.48432024940465,1.87346041,3702000,0.13758604886489917
142.70730735042596,1.87244451,3734000,0.13758604886489917
143.85385775763345,1.87145329,3764000,0.13758604886489917
145.0768448586548,1.87046361,3796000,0.13758604886489917
146.14695857204845,1.86971927,3824000,0.13758604886489917
147.36994567306976,1.86880839,3856000,0.13758604886489917
148.51649608027728,1.86785758,3886000,0.13758604886489917
149.73948318129857,1.86672723,3918000,0.13758604886489917
150.88603358850608,1.86579907,3948000,0.13758604886489917
152.03258399571357,1.86505556,3978000,0.13758604886489917
153.2555710967349,1.86420310,4010000,0.13758604886489917
154.32568481012856,1.86339164,4038000,0.13758604886489917
155.5486719111499,1.86230683,4070000,0.13758604886489917
156.61878562454353,1.86151969,4098000,0.13758604886489917
157.76533603175105,1.86067545,4128000,0.13758604886489917
158.91188643895853,1.85978663,4158000,0.13758604886489917
160.05843684616602,1.85885966,4188000,0.13758604886489917
161.05211386574587,1.85815847,4214000,0.13758604886489917
163.268777986347,1.85650086,4272000,0.13758604886489917
164.4153283935545,1.85574460,4302000,0.13758604886489917
165.48544210694817,1.85501003,4330000,0.13758604886489917
166.63199251415566,1.85424626,4360000,0.13758604886489917
167.7021062275493,1.85351479,4388000,0.13758604886489917
168.8486566347568,1.85266042,4418000,0.13758604886489917
169.91877034815047,1.85213304,4446000,0.13758604886489917
171.06532075535796,1.85127950,4476000,0.13758604886489917
172.21187116256547,1.85050428,4506000,0.13758604886489917
173.51129495740062,1.84960091,4540000,0.13758604886489917
174.58140867079427,1.84877574,4568000,0.13758604886489917
177.79174981097526,1.84660029,4652000,0.13758604886489917
179.93197723776257,1.84531844,4708000,0.13758604886489917
181.07852764497008,1.84438264,4738000,0.13758604886489917
182.30151474599143,1.84373116,4770000,0.13758604886489917


==> figdata/figure1_left_equal_time/N2.csv <==
wall_clock_hr,val,step,seconds_per_step
0.6555571712996205,2.15152025,14000,0.16857184404847383
4.401598150154594,2.08650327,94000,0.16857184404847383
7.492081957709948,2.07459712,160000,0.16857184404847383
9.552404496080184,2.06737781,204000,0.16857184404847383
11.331773961036296,2.06137776,242000,0.16857184404847383
12.45558625469279,2.05764747,266000,0.16857184404847383
13.860351621763405,2.05333352,296000,0.16857184404847383
15.171465964362644,2.04933667,324000,0.16857184404847383
16.482580306961886,2.04540348,352000,0.16857184404847383
17.793694649561125,2.04154801,380000,0.16857184404847383
19.10480899216037,2.03783035,408000,0.16857184404847383
20.50957435923098,2.03388429,438000,0.16857184404847383
21.82068870183022,2.03039527,466000,0.16857184404847383
23.131803044429468,2.02702737,494000,0.16857184404847383
24.442917387028707,2.02362370,522000,0.16857184404847383
25.84768275409932,2.02010012,552000,0.16857184404847383
27.15879709669856,2.01685047,580000,0.16857184404847383
28.469911439297803,2.01363039,608000,0.16857184404847383
29.87467680636842,2.01045179,638000,0.16857184404847383
31.18579114896766,2.00745440,666000,0.16857184404847383
32.4969054915669,2.00450826,694000,0.16857184404847383
33.80801983416614,2.00150180,722000,0.16857184404847383
35.212785201236755,1.99854088,752000,0.16857184404847383
36.523899543835995,1.99580276,780000,0.16857184404847383
37.83501388643524,1.99298930,808000,0.16857184404847383
39.23977925350586,1.99015605,838000,0.16857184404847383
41.76835691423296,1.98506260,892000,0.16857184404847383
43.0794712568322,1.98252332,920000,0.16857184404847383
44.48423662390282,1.97983050,950000,0.16857184404847383
45.795350966502056,1.97744119,978000,0.16857184404847383
47.106465309101296,1.97501373,1006000,0.16857184404847383
48.41757965170054,1.97267890,1034000,0.16857184404847383
49.82234501877116,1.96999240,1064000,0.16857184404847383
51.1334593613704,1.96762681,1092000,0.16857184404847383
52.44457370396964,1.96544755,1120000,0.16857184404847383
53.75568804656888,1.96320069,1148000,0.16857184404847383
55.160453413639495,1.96081090,1178000,0.16857184404847383
56.471567756238734,1.95852315,1206000,0.16857184404847383
57.782682098837974,1.95644593,1234000,0.16857184404847383
59.18744746590859,1.95410156,1264000,0.16857184404847383
60.49856180850784,1.95210636,1292000,0.16857184404847383
61.80967615110708,1.94995487,1320000,0.16857184404847383
63.120790493706316,1.94781899,1348000,0.16857184404847383
64.52555586077693,1.94568288,1378000,0.16857184404847383
65.83667020337617,1.94368517,1406000,0.16857184404847383
67.14778454597541,1.94175410,1434000,0.16857184404847383
68.55254991304602,1.93965352,1464000,0.16857184404847383
69.86366425564526,1.93769646,1492000,0.16857184404847383
71.1747785982445,1.93585777,1520000,0.16857184404847383
73.797007283443,1.93220198,1576000,0.16857184404847383
75.10812162604223,1.93036401,1604000,0.16857184404847383
76.41923596864147,1.92853212,1632000,0.16857184404847383
77.8240013357121,1.92682636,1662000,0.16857184404847383
79.13511567831134,1.92505503,1690000,0.16857184404847383
80.44623002091058,1.92326951,1718000,0.16857184404847383
81.66369333903843,1.92168772,1744000,0.16857184404847383
83.06845870610906,1.91992116,1774000,0.16857184404847383
84.3795730487083,1.91836917,1802000,0.16857184404847383
85.69068739130753,1.91669369,1830000,0.16857184404847383
87.09545275837816,1.91481328,1860000,0.16857184404847383
88.4065671009774,1.91330671,1888000,0.16857184404847383
89.71768144357664,1.91172314,1916000,0.16857184404847383
91.12244681064725,1.90992677,1946000,0.16857184404847383
92.43356115324649,1.90838027,1974000,0.16857184404847383
93.74467549584573,1.90688300,2002000,0.16857184404847383
95.14944086291635,1.90523589,2032000,0.16857184404847383
96.46055520551559,1.90374136,2060000,0.16857184404847383
97.77166954811483,1.90231395,2088000,0.16857184404847383
99.17643491518545,1.90075147,2118000,0.16857184404847383
100.48754925778469,1.89930999,2146000,0.16857184404847383
101.79866360038393,1.89789391,2174000,0.16857184404847383
103.20342896745453,1.89637303,2204000,0.16857184404847383
104.51454331005377,1.89487028,2232000,0.16857184404847383
105.82565765265302,1.89367306,2260000,0.16857184404847383
107.23042301972363,1.89213967,2290000,0.16857184404847383
108.54153736232287,1.89074969,2318000,0.16857184404847383
109.85265170492211,1.88956070,2346000,0.16857184404847383
111.25741707199272,1.88813555,2376000,0.16857184404847383
112.28757834117785,1.88709486,2398000,0.16857184404847383
113.03678653694885,1.88633752,2414000,0.16857184404847383
113.78599473271984,1.88565814,2430000,0.16857184404847383
114.53520292849083,1.88498437,2446000,0.16857184404847383
115.09710907531908,1.88451159,2458000,0.16857184404847383
115.28441112426182,1.88431633,2462000,0.16857184404847383
116.03361932003283,1.88350189,2478000,0.16857184404847383
116.78282751580382,1.88281178,2494000,0.16857184404847383
117.62568673604619,1.88197565,2512000,0.16857184404847383
118.28124390734581,1.88128364,2526000,0.16857184404847383
119.77966029888779,1.87987876,2558000,0.16857184404847383
120.52886849465878,1.87935853,2574000,0.16857184404847383
121.27807669042978,1.87871575,2590000,0.16857184404847383
122.02728488620077,1.87792146,2606000,0.16857184404847383
122.77649308197178,1.87720990,2622000,0.16857184404847383
123.52570127774277,1.87664127,2638000,0.16857184404847383
124.27490947351377,1.87593317,2654000,0.16857184404847383
125.02411766928476,1.87512362,2670000,0.16857184404847383
125.77332586505575,1.87450087,2686000,0.16857184404847383
126.61618508529813,1.87390471,2704000,0.16857184404847383
127.36539328106912,1.87319660,2720000,0.16857184404847383
128.1146014768401,1.87255347,2736000,0.16857184404847383
128.86380967261113,1.87189555,2752000,0.16857184404847383
129.61301786838212,1.87115192,2768000,0.16857184404847383
130.45587708862448,1.87059510,2786000,0.16857184404847383
131.86064245569509,1.86932456,2816000,0.16857184404847383
133.2654078227657,1.86825895,2846000,0.16857184404847383
134.57652216536493,1.86710715,2874000,0.16857184404847383
136.07493855690694,1.86589777,2906000,0.16857184404847383
137.38605289950618,1.86488736,2934000,0.16857184404847383
138.88446929104816,1.86386430,2966000,0.16857184404847383
140.2892346581188,1.86255419,2996000,0.16857184404847383
141.69400002518938,1.86136484,3026000,0.16857184404847383
143.09876539226,1.86037719,3056000,0.16857184404847383
144.50353075933063,1.85926831,3086000,0.16857184404847383
145.90829612640124,1.85821414,3116000,0.16857184404847383
147.31306149347185,1.85720611,3146000,0.16857184404847383
148.7178268605425,1.85612381,3176000,0.16857184404847383
150.12259222761307,1.85494256,3206000,0.16857184404847383
151.5273575946837,1.85384214,3236000,0.16857184404847383
153.02577398622572,1.85258389,3268000,0.16857184404847383
154.4305393532963,1.85159850,3298000,0.16857184404847383
155.83530472036693,1.85045087,3328000,0.16857184404847383
157.24007008743754,1.84931159,3358000,0.16857184404847383
158.55118443003678,1.84850395,3386000,0.16857184404847383
160.04960082157876,1.84736180,3418000,0.16857184404847383
161.360715164178,1.84646368,3446000,0.16857184404847383
162.85913155572,1.84537244,3478000,0.16857184404847383
164.2638969227906,1.84453356,3508000,0.16857184404847383
165.66866228986123,1.84347546,3538000,0.16857184404847383
167.07342765693184,1.84251809,3568000,0.16857184404847383
168.57184404847385,1.84148335,3600000,0.16857184404847383
169.8829583910731,1.84055233,3628000,0.16857184404847383
171.38137478261507,1.83957362,3660000,0.16857184404847383
172.6924891252143,1.83863270,3688000,0.16857184404847383
174.09725449228492,1.83763814,3718000,0.16857184404847383
175.50201985935556,1.83666027,3748000,0.16857184404847383
176.8131342019548,1.83587277,3776000,0.16857184404847383
178.21789956902538,1.83493590,3806000,0.16857184404847383
178.5925036669109,1.83467960,3814000,0.16857184404847383
179.06075878926777,1.83441627,3824000,0.16857184404847383
179.2480608382105,1.83431911,3828000,0.16857184404847383
179.52901391162462,1.83407247,3834000,0.16857184404847383
179.71631596056739,1.83398318,3838000,0.16857184404847383
179.90361800951013,1.83390129,3842000,0.16857184404847383
180.0909200584529,1.83377063,3846000,0.16857184404847383
180.371873131867,1.83349776,3852000,0.16857184404847383
180.55917518080975,1.83330250,3856000,0.16857184404847383
180.84012825422386,1.83318341,3862000,0.16857184404847383
181.02743030316662,1.83311534,3866000,0.16857184404847383
181.30838337658074,1.83289874,3872000,0.16857184404847383
181.87028952340899,1.83263195,3884000,0.16857184404847383
182.33854464576586,1.83233857,3894000,0.16857184404847383
182.5258466947086,1.83220720,3898000,0.16857184404847383
182.71314874365137,1.83205664,3902000,0.16857184404847383
183.18140386600822,1.83180928,3912000,0.16857184404847383
183.368705914951,1.83169150,3916000,0.16857184404847383
183.55600796389373,1.83152711,3920000,0.16857184404847383


==> figdata/figure1_left_equal_time/N256.csv <==
wall_clock_hr,val,step,seconds_per_step
1.924336384152579,1.99896741,42000,0.16494311864164962
3.0239571750969096,1.99380457,66000,0.16494311864164962
4.673388361513406,1.98667884,102000,0.16494311864164962
5.773009152457736,1.98220372,126000,0.16494311864164962
7.055900075226123,1.97721207,154000,0.16494311864164962
8.338790997994508,1.97244382,182000,0.16494311864164962
9.530046854850868,1.96802127,208000,0.16494311864164962
10.17149231623506,1.96572363,222000,0.16494311864164962
10.354762448059114,1.96507061,226000,0.16494311864164962
10.53803257988317,1.96439815,230000,0.16494311864164962
10.721302711707224,1.96372497,234000,0.16494311864164962
10.90457284353128,1.96307492,238000,0.16494311864164962
11.087842975355334,1.96242869,242000,0.16494311864164962
11.179478041267362,1.96209097,244000,0.16494311864164962
11.362748173091418,1.96144247,248000,0.16494311864164962
11.637653370827502,1.96050477,254000,0.16494311864164962
12.920544293595887,1.95603979,282000,0.16494311864164962
14.295070282276301,1.95144415,312000,0.16494311864164962
15.577961205044687,1.94722509,340000,0.16494311864164962
16.86085212781307,1.94313872,368000,0.16494311864164962
18.235378116493486,1.93883014,398000,0.16494311864164962
19.51826903926187,1.93496239,426000,0.16494311864164962
20.80115996203026,1.93112886,454000,0.16494311864164962
22.17568595071067,1.92713737,484000,0.16494311864164962
24.741467796247445,1.91998661,540000,0.16494311864164962
26.02435871901583,1.91651809,568000,0.16494311864164962
27.398884707696244,1.91281295,598000,0.16494311864164962
28.681775630464628,1.90947604,626000,0.16494311864164962
29.964666553233013,1.90615964,654000,0.16494311864164962
31.339192541913427,1.90273476,684000,0.16494311864164962
32.622083464681815,1.89956665,712000,0.16494311864164962
33.9049743874502,1.89648986,740000,0.16494311864164962
35.27950037613061,1.89323056,770000,0.16494311864164962
36.562391298899,1.89026344,798000,0.16494311864164962
37.93691728757941,1.88708913,828000,0.16494311864164962
39.31144327625982,1.88402784,858000,0.16494311864164962
40.59433419902821,1.88122928,886000,0.16494311864164962
41.96886018770863,1.87829912,916000,0.16494311864164962
43.25175111047701,1.87559867,944000,0.16494311864164962
44.5346420332454,1.87294483,972000,0.16494311864164962
45.909168021925815,1.87017822,1002000,0.16494311864164962
47.192058944694196,1.86761439,1030000,0.16494311864164962
48.56658493337461,1.86493051,1060000,0.16494311864164962
49.757840790230965,1.86264443,1086000,0.16494311864164962
51.13236677891138,1.85997450,1116000,0.16494311864164962
52.50689276759179,1.85739851,1146000,0.16494311864164962
53.88141875627221,1.85486460,1176000,0.16494311864164962
56.35556553589695,1.85040438,1230000,0.16494311864164962
57.455186326841286,1.84847438,1254000,0.16494311864164962
58.8297123155217,1.84606886,1284000,0.16494311864164962
59.929333106466025,1.84418571,1308000,0.16494311864164962
63.68637080885916,1.83795118,1390000,0.16494311864164962
64.7859915998035,1.83615279,1414000,0.16494311864164962
65.88561239074782,1.83439624,1438000,0.16494311864164962
66.98523318169215,1.83265233,1462000,0.16494311864164962
68.08485397263648,1.83091974,1486000,0.16494311864164962
68.90956956584473,1.82964540,1504000,0.16494311864164962
70.10082542270109,1.82780564,1530000,0.16494311864164962
71.20044621364542,1.82610548,1554000,0.16494311864164962
72.20843193867772,1.82462096,1576000,0.16494311864164962
73.30805272962206,1.82301271,1600000,0.16494311864164962
74.22440338874233,1.82166374,1620000,0.16494311864164962
75.32402417968666,1.82004750,1644000,0.16494311864164962
76.33200990471897,1.81860864,1666000,0.16494311864164962
77.4316306956633,1.81702232,1690000,0.16494311864164962
78.34798135478357,1.81579959,1710000,0.16494311864164962
79.4476021457279,1.81419730,1734000,0.16494311864164962
80.45558787076021,1.81279504,1756000,0.16494311864164962
81.4635735957925,1.81145668,1778000,0.16494311864164962
82.56319438673684,1.80997288,1802000,0.16494311864164962
83.57118011176914,1.80862856,1824000,0.16494311864164962
84.57916583680145,1.80726945,1846000,0.16494311864164962
85.58715156183375,1.80599892,1868000,0.16494311864164962
86.68677235277808,1.80457890,1892000,0.16494311864164962
87.69475807781039,1.80328131,1914000,0.16494311864164962
88.79437886875472,1.80188751,1938000,0.16494311864164962
89.71072952787499,1.80074072,1958000,0.16494311864164962
90.81035031881932,1.79941249,1982000,0.16494311864164962
91.54343084611553,1.79848456,1998000,0.16494311864164962
91.81833604385163,1.79816628,2004000,0.16494311864164962
92.91795683479594,1.79678714,2028000,0.16494311864164962
93.92594255982826,1.79556823,2050000,0.16494311864164962
94.93392828486056,1.79436040,2072000,0.16494311864164962
96.0335490758049,1.79302156,2096000,0.16494311864164962
97.95788545995747,1.79081631,2138000,0.16494311864164962
98.96587118498978,1.78967571,2160000,0.16494311864164962
100.0654919759341,1.78842700,2184000,0.16494311864164962
101.07347770096641,1.78727543,2206000,0.16494311864164962
102.0814634259987,1.78615046,2228000,0.16494311864164962
103.18108421694305,1.78495765,2252000,0.16494311864164962
104.18906994197533,1.78381801,2274000,0.16494311864164962
105.19705566700765,1.78269768,2296000,0.16494311864164962
106.20504139203996,1.78160024,2318000,0.16494311864164962
107.30466218298429,1.78042769,2342000,0.16494311864164962
108.4042829739286,1.77926970,2366000,0.16494311864164962
109.41226869896092,1.77819526,2388000,0.16494311864164962
110.3286193580812,1.77723587,2408000,0.16494311864164962
111.42824014902553,1.77610242,2432000,0.16494311864164962
112.52786093996986,1.77499509,2456000,0.16494311864164962
113.81075186273824,1.77369285,2484000,0.16494311864164962
115.18527785141865,1.77229536,2514000,0.16494311864164962
116.55980384009906,1.77095139,2544000,0.16494311864164962
117.93432982877948,1.76959240,2574000,0.16494311864164962
119.40049088337192,1.76815677,2606000,0.16494311864164962
120.77501687205233,1.76687777,2636000,0.16494311864164962
122.14954286073275,1.76556265,2666000,0.16494311864164962
123.61570391532518,1.76422918,2698000,0.16494311864164962
124.89859483809357,1.76302361,2726000,0.16494311864164962
126.36475589268602,1.76165283,2758000,0.16494311864164962
127.73928188136642,1.76046586,2788000,0.16494311864164962
128.9305377382228,1.75942504,2814000,0.16494311864164962
130.03015852916712,1.75840032,2838000,0.16494311864164962
131.22141438602347,1.75736797,2864000,0.16494311864164962
132.41267024287984,1.75632501,2890000,0.16494311864164962
133.51229103382417,1.75538814,2914000,0.16494311864164962
134.6119118247685,1.75445056,2938000,0.16494311864164962
135.80316768162487,1.75345862,2964000,0.16494311864164962
136.99442353848121,1.75243521,2990000,0.16494311864164962
138.09404432942554,1.75150216,3014000,0.16494311864164962
139.37693525219393,1.75043881,3042000,0.16494311864164962
140.47655604313826,1.74952471,3066000,0.16494311864164962
141.66781189999463,1.74857688,3092000,0.16494311864164962
142.67579762502692,1.74776042,3114000,0.16494311864164962
143.8670534818833,1.74679351,3140000,0.16494311864164962
145.05830933873963,1.74581063,3166000,0.16494311864164962
146.249565195596,1.74484324,3192000,0.16494311864164962
147.44082105245235,1.74394345,3218000,0.16494311864164962
148.6320769093087,1.74296367,3244000,0.16494311864164962
149.73169770025305,1.74212551,3268000,0.16494311864164962
150.73968342528536,1.74139273,3290000,0.16494311864164962
151.93093928214174,1.74049640,3316000,0.16494311864164962
153.03056007308604,1.73962891,3340000,0.16494311864164962
154.03854579811835,1.73887432,3362000,0.16494311864164962
155.41307178679875,1.73782885,3392000,0.16494311864164962
157.97885363233553,1.73593402,3448000,0.16494311864164962
159.26174455510392,1.73500538,3476000,0.16494311864164962
160.45300041196026,1.73413765,3502000,0.16494311864164962
161.5526212029046,1.73341024,3526000,0.16494311864164962
162.65224199384895,1.73264015,3550000,0.16494311864164962
163.66022771888126,1.73189974,3572000,0.16494311864164962
164.8514835757376,1.73104644,3598000,0.16494311864164962
165.95110436668193,1.73033547,3622000,0.16494311864164962
167.05072515762623,1.72954726,3646000,0.16494311864164962
168.2419810144826,1.72879350,3672000,0.16494311864164962
169.34160180542696,1.72799051,3696000,0.16494311864164962
172.5488291123479,1.72588742,3766000,0.16494311864164962
174.74807069423656,1.72438192,3814000,0.16494311864164962
175.93932655109293,1.72365034,3840000,0.16494311864164962
177.2222174738613,1.72282267,3868000,0.16494311864164962
179.8796343853101,1.72115171,3926000,0.16494311864164962
181.1625253080785,1.72031260,3954000,0.16494311864164962
182.5370512967589,1.71952975,3984000,0.16494311864164962


==> figdata/figure1_left_equal_time/N32.csv <==
wall_clock_hr,val,step,seconds_per_step
0.696943719095214,2.08432865,16000,0.15681233679642315
1.4810054030773296,2.03115630,34000,0.15681233679642315
3.6589545252498734,2.02039194,84000,0.15681233679642315
4.617252139005792,2.01608539,106000,0.15681233679642315
5.749785682535515,2.01120543,132000,0.15681233679642315
6.795201261178336,2.00681114,156000,0.15681233679642315
9.844330032219897,1.99494398,226000,0.15681233679642315
12.370751013940048,1.98577678,284000,0.15681233679642315
15.50699774986851,1.97510421,356000,0.15681233679642315
16.465295363624428,1.97197866,378000,0.15681233679642315
17.597828907154152,1.96833873,404000,0.15681233679642315
18.643244485796977,1.96508694,428000,0.15681233679642315
19.775778029326695,1.96163368,454000,0.15681233679642315
20.90831157285642,1.95823228,480000,0.15681233679642315
21.95372715149924,1.95514584,504000,0.15681233679642315
23.08626069502896,1.95184314,530000,0.15681233679642315
24.218794238558687,1.94867206,556000,0.15681233679642315
25.264209817201504,1.94579399,580000,0.15681233679642315
26.39674336073123,1.94267178,606000,0.15681233679642315
27.44215893937405,1.93988466,630000,0.15681233679642315
28.574692482903775,1.93687963,656000,0.15681233679642315
29.620108061546595,1.93418360,680000,0.15681233679642315
30.75264160507632,1.93127906,706000,0.15681233679642315
31.885175148606038,1.92848516,732000,0.15681233679642315
32.930590727248855,1.92586648,756000,0.15681233679642315
34.06312427077858,1.92305732,782000,0.15681233679642315
35.108539849421405,1.92056024,806000,0.15681233679642315
36.24107339295113,1.91784847,832000,0.15681233679642315
37.37360693648085,1.91521788,858000,0.15681233679642315
38.419022515123665,1.91286194,882000,0.15681233679642315
40.596971637296214,1.90797830,932000,0.15681233679642315
41.64238721593903,1.90567601,956000,0.15681233679642315
42.774920759468756,1.90324080,982000,0.15681233679642315
43.820336338111574,1.90101695,1006000,0.15681233679642315
44.9528698816413,1.89871180,1032000,0.15681233679642315
46.08540342517102,1.89642906,1058000,0.15681233679642315
47.13081900381385,1.89428413,1082000,0.15681233679642315
48.26335254734357,1.89198828,1108000,0.15681233679642315
49.3958860908733,1.88975871,1134000,0.15681233679642315
50.441301669516115,1.88770580,1158000,0.15681233679642315
51.57383521304584,1.88545632,1184000,0.15681233679642315
52.70636875657556,1.88339520,1210000,0.15681233679642315
53.751784335218375,1.88138080,1234000,0.15681233679642315
54.8843178787481,1.87931883,1260000,0.15681233679642315
55.92973345739092,1.87741852,1284000,0.15681233679642315
57.06226700092064,1.87534249,1310000,0.15681233679642315
58.194800544450366,1.87335718,1336000,0.15681233679642315
59.24021612309319,1.87148535,1360000,0.15681233679642315
60.372749666622916,1.86957455,1386000,0.15681233679642315
61.50528321015264,1.86761475,1412000,0.15681233679642315
62.55069878879546,1.86582041,1436000,0.15681233679642315
63.68323233232518,1.86392546,1462000,0.15681233679642315
64.8157658758549,1.86203301,1488000,0.15681233679642315
66.90659703314054,1.85865593,1536000,0.15681233679642315
68.03913057667026,1.85685933,1562000,0.15681233679642315
69.08454615531309,1.85519993,1586000,0.15681233679642315
70.21707969884281,1.85348392,1612000,0.15681233679642315
71.34961324237253,1.85169744,1638000,0.15681233679642315
72.39502882101534,1.85008836,1662000,0.15681233679642315
73.44044439965818,1.84851742,1686000,0.15681233679642315
74.485859978301,1.84694421,1710000,0.15681233679642315
75.61839352183071,1.84527719,1736000,0.15681233679642315
76.75092706536044,1.84358609,1762000,0.15681233679642315
77.79634264400326,1.84208143,1786000,0.15681233679642315
78.92887618753299,1.84043109,1812000,0.15681233679642315
80.06140973106271,1.83887982,1838000,0.15681233679642315
81.10682530970551,1.83737981,1862000,0.15681233679642315
82.23935885323525,1.83581126,1888000,0.15681233679642315
83.37189239676496,1.83427083,1914000,0.15681233679642315
84.4173079754078,1.83279920,1938000,0.15681233679642315
85.54984151893751,1.83134270,1964000,0.15681233679642315
86.68237506246724,1.82986271,1990000,0.15681233679642315
87.72779064111006,1.82846224,2014000,0.15681233679642315
88.8603241846398,1.82698703,2040000,0.15681233679642315
89.99285772816951,1.82547116,2066000,0.15681233679642315
91.03827330681233,1.82420421,2090000,0.15681233679642315
92.17080685034205,1.82275510,2116000,0.15681233679642315
93.30334039387176,1.82132494,2142000,0.15681233679642315
94.3487559725146,1.82007170,2166000,0.15681233679642315
95.48128951604431,1.81867158,2192000,0.15681233679642315
96.61382305957405,1.81730676,2218000,0.15681233679642315
97.65923863821686,1.81606734,2242000,0.15681233679642315
98.7917721817466,1.81468654,2268000,0.15681233679642315
99.92430572527631,1.81341553,2294000,0.15681233679642315
100.96972130391913,1.81214261,2318000,0.15681233679642315
102.10225484744885,1.81080258,2344000,0.15681233679642315
102.88631653143096,1.80995572,2362000,0.15681233679642315
103.23478839097857,1.80956459,2370000,0.15681233679642315
104.3673219345083,1.80823493,2396000,0.15681233679642315
105.41273751315111,1.80710244,2420000,0.15681233679642315
106.54527105668085,1.80587900,2446000,0.15681233679642315
107.67780460021056,1.80458331,2472000,0.15681233679642315
109.7686357574962,1.80231881,2520000,0.15681233679642315
110.90116930102593,1.80115044,2546000,0.15681233679642315
112.03370284455565,1.79997611,2572000,0.15681233679642315
113.07911842319848,1.79884458,2596000,0.15681233679642315
114.2116519667282,1.79773128,2622000,0.15681233679642315
115.34418551025792,1.79655099,2648000,0.15681233679642315
116.38960108890073,1.79544139,2672000,0.15681233679642315
117.52213463243045,1.79434824,2698000,0.15681233679642315
118.65466817596018,1.79316390,2724000,0.15681233679642315
119.700083754603,1.79211056,2748000,0.15681233679642315
120.83261729813273,1.79095054,2774000,0.15681233679642315
121.96515084166245,1.78986001,2800000,0.15681233679642315
123.09768438519217,1.78881907,2826000,0.15681233679642315
124.14309996383498,1.78779209,2850000,0.15681233679642315
125.2756335073647,1.78673530,2876000,0.15681233679642315
126.40816705089443,1.78569257,2902000,0.15681233679642315
127.54070059442415,1.78455257,2928000,0.15681233679642315
128.6732341379539,1.78356111,2954000,0.15681233679642315
129.8928856463705,1.78248250,2982000,0.15681233679642315
131.02541918990022,1.78138304,3008000,0.15681233679642315
132.15795273342994,1.78036237,3034000,0.15681233679642315
133.37760424184657,1.77927458,3062000,0.15681233679642315
134.5101377853763,1.77821553,3088000,0.15681233679642315
135.72978929379292,1.77716994,3116000,0.15681233679642315
136.86232283732267,1.77623510,3142000,0.15681233679642315
137.99485638085238,1.77525127,3168000,0.15681233679642315
139.214507889269,1.77419209,3196000,0.15681233679642315
140.34704143279873,1.77324450,3222000,0.15681233679642315
141.47957497632845,1.77231336,3248000,0.15681233679642315
142.69922648474505,1.77130449,3276000,0.15681233679642315
143.83176002827477,1.77031803,3302000,0.15681233679642315
144.96429357180452,1.76942456,3328000,0.15681233679642315
146.18394508022112,1.76836407,3356000,0.15681233679642315
147.31647862375087,1.76746702,3382000,0.15681233679642315
148.53613013216747,1.76652670,3410000,0.15681233679642315
149.6686636756972,1.76565218,3436000,0.15681233679642315
150.88831518411385,1.76471019,3464000,0.15681233679642315
152.02084872764354,1.76380801,3490000,0.15681233679642315
153.15338227117329,1.76290572,3516000,0.15681233679642315
154.37303377958992,1.76198828,3544000,0.15681233679642315
155.5055673231196,1.76107442,3570000,0.15681233679642315
156.63810086664935,1.76018214,3596000,0.15681233679642315
157.85775237506599,1.75934052,3624000,0.15681233679642315
158.99028591859567,1.75849557,3650000,0.15681233679642315
160.20993742701233,1.75759566,3678000,0.15681233679642315
161.34247097054202,1.75672686,3704000,0.15681233679642315
162.47500451407174,1.75587034,3730000,0.15681233679642315
163.6075380576015,1.75509357,3756000,0.15681233679642315
164.65295363624432,1.75434256,3780000,0.15681233679642315
165.785487179774,1.75359559,3806000,0.15681233679642315
167.9634363019466,1.75208616,3856000,0.15681233679642315
169.0959698454763,1.75125790,3882000,0.15681233679642315
170.1413854241191,1.75058055,3906000,0.15681233679642315
171.27391896764883,1.74971163,3932000,0.15681233679642315
172.40645251117857,1.74898338,3958000,0.15681233679642315
173.53898605470826,1.74819326,3984000,0.15681233679642315
174.5844016333511,1.74758005,4008000,0.15681233679642315
175.71693517688084,1.74679971,4034000,0.15681233679642315
176.93658668529744,1.74601376,4062000,0.15681233679642315
178.06912022882716,1.74522686,4088000,0.15681233679642315
179.2016537723569,1.74444079,4114000,0.15681233679642315
182.42501847317226,1.74234724,4188000,0.15681233679642315


==> figdata/figure1_left_equal_time/N8.csv <==
wall_clock_hr,val,step,seconds_per_step
0.6448729774628688,2.10850906,16000,0.14509641992914546
1.612182443657172,2.05897141,40000,0.14509641992914546
2.579491909851475,2.05385518,64000,0.14509641992914546
3.708019620411495,2.04826522,92000,0.14509641992914546
4.755938208788657,2.04335165,118000,0.14509641992914546
5.884465919348677,2.03828549,146000,0.14509641992914546
6.932384507725838,2.03370953,172000,0.14509641992914546
8.060912218285859,2.02905583,200000,0.14509641992914546
9.10883080666302,2.02477503,226000,0.14509641992914546
10.23735851722304,2.02037048,254000,0.14509641992914546
11.285277105600203,2.01636934,280000,0.14509641992914546
12.413804816160223,2.01217318,308000,0.14509641992914546
13.461723404537384,2.00836992,334000,0.14509641992914546
14.590251115097404,2.00439477,362000,0.14509641992914546
15.557560581291707,2.00109768,386000,0.14509641992914546
16.283042680937434,1.99864042,404000,0.14509641992914546
17.411570391497456,1.99485075,432000,0.14509641992914546
18.459488979874617,1.99153960,458000,0.14509641992914546
19.58801669043464,1.98792255,486000,0.14509641992914546
20.6359352788118,1.98471153,512000,0.14509641992914546
21.76446298937182,1.98124516,540000,0.14509641992914546
22.892990699931836,1.97790408,568000,0.14509641992914546
23.940909288309,1.97483885,594000,0.14509641992914546
26.036746465063327,1.96890974,646000,0.14509641992914546
27.165274175623345,1.96573710,674000,0.14509641992914546
28.293801886183363,1.96272349,702000,0.14509641992914546
29.422329596743385,1.95975721,730000,0.14509641992914546
30.470248185120546,1.95703626,756000,0.14509641992914546
31.598775895680568,1.95408094,784000,0.14509641992914546
32.64669448405773,1.95150459,810000,0.14509641992914546
33.77522219461775,1.94860959,838000,0.14509641992914546
34.90374990517777,1.94591582,866000,0.14509641992914546
36.03227761573779,1.94315088,894000,0.14509641992914546
37.08019620411495,1.94065118,920000,0.14509641992914546
38.20872391467497,1.93797898,948000,0.14509641992914546
39.337251625235,1.93543732,976000,0.14509641992914546
40.385170213612156,1.93295670,1002000,0.14509641992914546
41.51369792417217,1.93052495,1030000,0.14509641992914546
42.64222563473219,1.92801988,1058000,0.14509641992914546
43.69014422310936,1.92565322,1084000,0.14509641992914546
44.81867193366938,1.92320442,1112000,0.14509641992914546
45.94719964422939,1.92082477,1140000,0.14509641992914546
47.075727354789414,1.91845155,1168000,0.14509641992914546
48.12364594316657,1.91626740,1194000,0.14509641992914546
49.2521736537266,1.91400146,1222000,0.14509641992914546
50.30009224210376,1.91189420,1248000,0.14509641992914546
52.39592941885808,1.90776169,1300000,0.14509641992914546
53.5244571294181,1.90561664,1328000,0.14509641992914546
54.652984839978124,1.90355861,1356000,0.14509641992914546
55.78151255053814,1.90142071,1384000,0.14509641992914546
56.91004026109816,1.89936399,1412000,0.14509641992914546
57.957958849475325,1.89736855,1438000,0.14509641992914546
59.00587743785248,1.89555454,1464000,0.14509641992914546
60.05379602622965,1.89365673,1490000,0.14509641992914546
61.18232373678967,1.89173687,1518000,0.14509641992914546
62.23024232516683,1.88992989,1544000,0.14509641992914546
63.35877003572685,1.88798714,1572000,0.14509641992914546
64.48729774628687,1.88610923,1600000,0.14509641992914546
65.61582545684689,1.88415825,1628000,0.14509641992914546
66.66374404522405,1.88246679,1654000,0.14509641992914546
67.79227175578407,1.88060224,1682000,0.14509641992914546
68.92079946634409,1.87880397,1710000,0.14509641992914546
70.04932717690411,1.87698162,1738000,0.14509641992914546
71.09724576528127,1.87534857,1764000,0.14509641992914546
72.2257734758413,1.87361157,1792000,0.14509641992914546
73.35430118640132,1.87180722,1820000,0.14509641992914546
74.40221977477847,1.87021947,1846000,0.14509641992914546
75.5307474853385,1.86856329,1874000,0.14509641992914546
76.57866607371565,1.86695898,1900000,0.14509641992914546
77.70719378427569,1.86534262,1928000,0.14509641992914546
78.8357214948357,1.86370647,1956000,0.14509641992914546
79.96424920539572,1.86215925,1984000,0.14509641992914546
81.09277691595574,1.86051130,2012000,0.14509641992914546
82.1406955043329,1.85911620,2038000,0.14509641992914546
83.26922321489293,1.85751009,2066000,0.14509641992914546
84.31714180327008,1.85608506,2092000,0.14509641992914546
85.4456695138301,1.85453856,2120000,0.14509641992914546
86.57419722439013,1.85301733,2148000,0.14509641992914546
87.70272493495014,1.85154104,2176000,0.14509641992914546
88.50881615677872,1.85048985,2196000,0.14509641992914546
88.83125264551016,1.85005748,2204000,0.14509641992914546
89.87917123388732,1.84864819,2230000,0.14509641992914546
91.00769894444734,1.84728932,2258000,0.14509641992914546
92.13622665500738,1.84588027,2286000,0.14509641992914546
93.26475436556738,1.84443462,2314000,0.14509641992914546
95.36059154232171,1.84184408,2366000,0.14509641992914546
96.40851013069887,1.84059787,2392000,0.14509641992914546
97.61764696344176,1.83912480,2422000,0.14509641992914546
98.6655655518189,1.83783281,2448000,0.14509641992914546
99.79409326237894,1.83648968,2476000,0.14509641992914546
100.92262097293896,1.83527350,2504000,0.14509641992914546
102.05114868349897,1.83394766,2532000,0.14509641992914546
103.09906727187614,1.83276820,2558000,0.14509641992914546
104.22759498243616,1.83147442,2586000,0.14509641992914546
105.27551357081332,1.83031929,2612000,0.14509641992914546
106.40404128137334,1.82906306,2640000,0.14509641992914546
107.4519598697505,1.82797897,2666000,0.14509641992914546
108.58048758031052,1.82680118,2694000,0.14509641992914546
109.7896244130534,1.82541680,2724000,0.14509641992914546
110.83754300143056,1.82426143,2750000,0.14509641992914546
111.96607071199058,1.82313335,2778000,0.14509641992914546
113.17520754473345,1.82179856,2808000,0.14509641992914546
114.30373525529347,1.82070708,2836000,0.14509641992914546
115.4322629658535,1.81947684,2864000,0.14509641992914546
116.56079067641352,1.81836557,2892000,0.14509641992914546
117.7699275091564,1.81707859,2922000,0.14509641992914546
118.97906434189927,1.81586516,2952000,0.14509641992914546
120.1075920524593,1.81477118,2980000,0.14509641992914546
121.23611976301932,1.81366730,3008000,0.14509641992914546
122.4452565957622,1.81255257,3038000,0.14509641992914546
123.57378430632221,1.81149542,3066000,0.14509641992914546
124.7829211390651,1.81036580,3096000,0.14509641992914546
125.9114488496251,1.80933785,3124000,0.14509641992914546
127.03997656018514,1.80817688,3152000,0.14509641992914546
128.32972251511086,1.80707359,3184000,0.14509641992914546
129.4582502256709,1.80610037,3212000,0.14509641992914546
130.58677793623093,1.80507684,3240000,0.14509641992914546
131.71530564679094,1.80393422,3268000,0.14509641992914546
132.9244424795338,1.80292630,3298000,0.14509641992914546
134.05297019009382,1.80193722,3326000,0.14509641992914546
135.26210702283672,1.80095506,3356000,0.14509641992914546
136.4712438555796,1.79985535,3386000,0.14509641992914546
137.59977156613962,1.79886281,3414000,0.14509641992914546
138.72829927669963,1.79793644,3442000,0.14509641992914546
139.9374361094425,1.79694676,3472000,0.14509641992914546
141.14657294218537,1.79597354,3502000,0.14509641992914546
142.2751006527454,1.79503131,3530000,0.14509641992914546
143.40362836330542,1.79409194,3558000,0.14509641992914546
144.61276519604831,1.79315674,3588000,0.14509641992914546
145.74129290660832,1.79225338,3616000,0.14509641992914546
146.7892114949855,1.79136503,3642000,0.14509641992914546
148.07895744991123,1.79037404,3674000,0.14509641992914546
149.1268760382884,1.78956401,3700000,0.14509641992914546
150.2554037488484,1.78862059,3728000,0.14509641992914546
151.30332233722558,1.78784692,3754000,0.14509641992914546
153.5603777583456,1.78607750,3810000,0.14509641992914546
154.60829634672277,1.78532851,3836000,0.14509641992914546
155.7368240572828,1.78451622,3864000,0.14509641992914546
156.78474264565995,1.78373265,3890000,0.14509641992914546
157.91327035621998,1.78299701,3918000,0.14509641992914546
159.04179806678,1.78210986,3946000,0.14509641992914546
160.17032577734,1.78125548,3974000,0.14509641992914546
161.29885348790006,1.78054464,4002000,0.14509641992914546
162.42738119846007,1.77972484,4030000,0.14509641992914546
163.55590890902008,1.77879846,4058000,0.14509641992914546
164.68443661958008,1.77803862,4086000,0.14509641992914546
168.07001975126013,1.77573502,4170000,0.14509641992914546
170.2464660501973,1.77428329,4224000,0.14509641992914546
171.29438463857448,1.77365196,4250000,0.14509641992914546
172.42291234913455,1.77299345,4278000,0.14509641992914546
174.5993586480717,1.77149320,4332000,0.14509641992914546
175.64727723644887,1.77075601,4358000,0.14509641992914546
176.85641406919174,1.77003038,4388000,0.14509641992914546
177.98494177975178,1.76933575,4416000,0.14509641992914546
179.03286036812892,1.76860273,4442000,0.14509641992914546
180.16138807868896,1.76794696,4470000,0.14509641992914546
181.28991578924897,1.76726544,4498000,0.14509641992914546
182.41844349980897,1.76654637,4526000,0.14509641992914546
183.546971210369,1.76581299,4554000,0.14509641992914546
183.62758033255187,1.76577353,4556000,0.14509641992914546


==> figdata/measured_step_time/N8.csv <==
wall_clock_hr,val,step,seconds_per_step
0.6448729774628688,2.10850906,16000,0.14509641992914546
1.612182443657172,2.05897141,40000,0.14509641992914546
2.579491909851475,2.05385518,64000,0.14509641992914546
3.708019620411495,2.04826522,92000,0.14509641992914546
4.755938208788657,2.04335165,118000,0.14509641992914546
5.884465919348677,2.03828549,146000,0.14509641992914546
6.932384507725838,2.03370953,172000,0.14509641992914546
8.060912218285859,2.02905583,200000,0.14509641992914546
9.10883080666302,2.02477503,226000,0.14509641992914546
10.23735851722304,2.02037048,254000,0.14509641992914546
11.285277105600203,2.01636934,280000,0.14509641992914546
12.413804816160223,2.01217318,308000,0.14509641992914546
13.461723404537384,2.00836992,334000,0.14509641992914546
14.590251115097404,2.00439477,362000,0.14509641992914546
15.557560581291707,2.00109768,386000,0.14509641992914546
16.283042680937434,1.99864042,404000,0.14509641992914546
17.411570391497456,1.99485075,432000,0.14509641992914546
18.459488979874617,1.99153960,458000,0.14509641992914546
19.58801669043464,1.98792255,486000,0.14509641992914546
20.6359352788118,1.98471153,512000,0.14509641992914546
21.76446298937182,1.98124516,540000,0.14509641992914546
22.892990699931836,1.97790408,568000,0.14509641992914546
23.940909288309,1.97483885,594000,0.14509641992914546
26.036746465063327,1.96890974,646000,0.14509641992914546
27.165274175623345,1.96573710,674000,0.14509641992914546
28.293801886183363,1.96272349,702000,0.14509641992914546
29.422329596743385,1.95975721,730000,0.14509641992914546
30.470248185120546,1.95703626,756000,0.14509641992914546
31.598775895680568,1.95408094,784000,0.14509641992914546
32.64669448405773,1.95150459,810000,0.14509641992914546
33.77522219461775,1.94860959,838000,0.14509641992914546
34.90374990517777,1.94591582,866000,0.14509641992914546
36.03227761573779,1.94315088,894000,0.14509641992914546
37.08019620411495,1.94065118,920000,0.14509641992914546
38.20872391467497,1.93797898,948000,0.14509641992914546
39.337251625235,1.93543732,976000,0.14509641992914546
40.385170213612156,1.93295670,1002000,0.14509641992914546
41.51369792417217,1.93052495,1030000,0.14509641992914546
42.64222563473219,1.92801988,1058000,0.14509641992914546
43.69014422310936,1.92565322,1084000,0.14509641992914546
44.81867193366938,1.92320442,1112000,0.14509641992914546
45.94719964422939,1.92082477,1140000,0.14509641992914546
47.075727354789414,1.91845155,1168000,0.14509641992914546
48.12364594316657,1.91626740,1194000,0.14509641992914546
49.2521736537266,1.91400146,1222000,0.14509641992914546
50.30009224210376,1.91189420,1248000,0.14509641992914546
52.39592941885808,1.90776169,1300000,0.14509641992914546
53.5244571294181,1.90561664,1328000,0.14509641992914546
54.652984839978124,1.90355861,1356000,0.14509641992914546
55.78151255053814,1.90142071,1384000,0.14509641992914546
56.91004026109816,1.89936399,1412000,0.14509641992914546
57.957958849475325,1.89736855,1438000,0.14509641992914546
59.00587743785248,1.89555454,1464000,0.14509641992914546
60.05379602622965,1.89365673,1490000,0.14509641992914546
61.18232373678967,1.89173687,1518000,0.14509641992914546
62.23024232516683,1.88992989,1544000,0.14509641992914546
63.35877003572685,1.88798714,1572000,0.14509641992914546
64.48729774628687,1.88610923,1600000,0.14509641992914546
65.61582545684689,1.88415825,1628000,0.14509641992914546
66.66374404522405,1.88246679,1654000,0.14509641992914546
67.79227175578407,1.88060224,1682000,0.14509641992914546
68.92079946634409,1.87880397,1710000,0.14509641992914546
70.04932717690411,1.87698162,1738000,0.14509641992914546
71.09724576528127,1.87534857,1764000,0.14509641992914546
72.2257734758413,1.87361157,1792000,0.14509641992914546
73.35430118640132,1.87180722,1820000,0.14509641992914546
74.40221977477847,1.87021947,1846000,0.14509641992914546
75.5307474853385,1.86856329,1874000,0.14509641992914546
76.57866607371565,1.86695898,1900000,0.14509641992914546
77.70719378427569,1.86534262,1928000,0.14509641992914546
78.8357214948357,1.86370647,1956000,0.14509641992914546
79.96424920539572,1.86215925,1984000,0.14509641992914546
81.09277691595574,1.86051130,2012000,0.14509641992914546
82.1406955043329,1.85911620,2038000,0.14509641992914546
83.26922321489293,1.85751009,2066000,0.14509641992914546
84.31714180327008,1.85608506,2092000,0.14509641992914546
85.4456695138301,1.85453856,2120000,0.14509641992914546
86.57419722439013,1.85301733,2148000,0.14509641992914546
87.70272493495014,1.85154104,2176000,0.14509641992914546
88.50881615677872,1.85048985,2196000,0.14509641992914546
88.83125264551016,1.85005748,2204000,0.14509641992914546
89.87917123388732,1.84864819,2230000,0.14509641992914546
91.00769894444734,1.84728932,2258000,0.14509641992914546
92.13622665500738,1.84588027,2286000,0.14509641992914546
93.26475436556738,1.84443462,2314000,0.14509641992914546
95.36059154232171,1.84184408,2366000,0.14509641992914546
96.40851013069887,1.84059787,2392000,0.14509641992914546
97.61764696344176,1.83912480,2422000,0.14509641992914546
98.6655655518189,1.83783281,2448000,0.14509641992914546
99.79409326237894,1.83648968,2476000,0.14509641992914546
100.92262097293896,1.83527350,2504000,0.14509641992914546
102.05114868349897,1.83394766,2532000,0.14509641992914546
103.09906727187614,1.83276820,2558000,0.14509641992914546
104.22759498243616,1.83147442,2586000,0.14509641992914546
105.27551357081332,1.83031929,2612000,0.14509641992914546
106.40404128137334,1.82906306,2640000,0.14509641992914546
107.4519598697505,1.82797897,2666000,0.14509641992914546
108.58048758031052,1.82680118,2694000,0.14509641992914546
109.7896244130534,1.82541680,2724000,0.14509641992914546
110.83754300143056,1.82426143,2750000,0.14509641992914546
111.96607071199058,1.82313335,2778000,0.14509641992914546
113.17520754473345,1.82179856,2808000,0.14509641992914546
114.30373525529347,1.82070708,2836000,0.14509641992914546
115.4322629658535,1.81947684,2864000,0.14509641992914546
116.56079067641352,1.81836557,2892000,0.14509641992914546
117.7699275091564,1.81707859,2922000,0.14509641992914546
118.97906434189927,1.81586516,2952000,0.14509641992914546
120.1075920524593,1.81477118,2980000,0.14509641992914546
121.23611976301932,1.81366730,3008000,0.14509641992914546
122.4452565957622,1.81255257,3038000,0.14509641992914546
123.57378430632221,1.81149542,3066000,0.14509641992914546
124.7829211390651,1.81036580,3096000,0.14509641992914546
125.9114488496251,1.80933785,3124000,0.14509641992914546
127.03997656018514,1.80817688,3152000,0.14509641992914546
128.32972251511086,1.80707359,3184000,0.14509641992914546
129.4582502256709,1.80610037,3212000,0.14509641992914546
130.58677793623093,1.80507684,3240000,0.14509641992914546
131.71530564679094,1.80393422,3268000,0.14509641992914546
132.9244424795338,1.80292630,3298000,0.14509641992914546
134.05297019009382,1.80193722,3326000,0.14509641992914546
135.26210702283672,1.80095506,3356000,0.14509641992914546
136.4712438555796,1.79985535,3386000,0.14509641992914546
137.59977156613962,1.79886281,3414000,0.14509641992914546
138.72829927669963,1.79793644,3442000,0.14509641992914546
139.9374361094425,1.79694676,3472000,0.14509641992914546
141.14657294218537,1.79597354,3502000,0.14509641992914546
142.2751006527454,1.79503131,3530000,0.14509641992914546
143.40362836330542,1.79409194,3558000,0.14509641992914546
144.61276519604831,1.79315674,3588000,0.14509641992914546
145.74129290660832,1.79225338,3616000,0.14509641992914546
146.7892114949855,1.79136503,3642000,0.14509641992914546
148.07895744991123,1.79037404,3674000,0.14509641992914546
149.1268760382884,1.78956401,3700000,0.14509641992914546
150.2554037488484,1.78862059,3728000,0.14509641992914546
151.30332233722558,1.78784692,3754000,0.14509641992914546
153.5603777583456,1.78607750,3810000,0.14509641992914546
154.60829634672277,1.78532851,3836000,0.14509641992914546
155.7368240572828,1.78451622,3864000,0.14509641992914546
156.78474264565995,1.78373265,3890000,0.14509641992914546
157.91327035621998,1.78299701,3918000,0.14509641992914546
159.04179806678,1.78210986,3946000,0.14509641992914546
160.17032577734,1.78125548,3974000,0.14509641992914546
161.29885348790006,1.78054464,4002000,0.14509641992914546
162.42738119846007,1.77972484,4030000,0.14509641992914546
163.55590890902008,1.77879846,4058000,0.14509641992914546
164.68443661958008,1.77803862,4086000,0.14509641992914546
168.07001975126013,1.77573502,4170000,0.14509641992914546
170.2464660501973,1.77428329,4224000,0.14509641992914546
171.29438463857448,1.77365196,4250000,0.14509641992914546
172.42291234913455,1.77299345,4278000,0.14509641992914546
174.5993586480717,1.77149320,4332000,0.14509641992914546
175.64727723644887,1.77075601,4358000,0.14509641992914546
176.85641406919174,1.77003038,4388000,0.14509641992914546
177.98494177975178,1.76933575,4416000,0.14509641992914546
179.03286036812892,1.76860273,4442000,0.14509641992914546
180.16138807868896,1.76794696,4470000,0.14509641992914546
181.28991578924897,1.76726544,4498000,0.14509641992914546
182.41844349980897,1.76654637,4526000,0.14509641992914546
183.546971210369,1.76581299,4554000,0.14509641992914546
183.62758033255187,1.76577353,4556000,0.14509641992914546


==> figdata/measured_step_time/ac16.csv <==
wall_clock_hr,val,step,seconds_per_step
0.45525930838209816,2.16516519,2000,0.8194667550877768
0.9105186167641963,2.01523948,4000,0.8194667550877768
1.3657779251462947,1.94715869,6000,0.8194667550877768
2.7315558502925894,1.85227406,12000,0.8194667550877768
3.6420744670567853,1.81919539,16000,0.8194667550877768
4.097333775438884,1.81135523,18000,0.8194667550877768
4.552593083820982,1.80650055,20000,0.8194667550877768
5.00785239220308,1.80287695,22000,0.8194667550877768
5.463111700585179,1.80036569,24000,0.8194667550877768
5.918371008967276,1.79920280,26000,0.8194667550877768
6.373630317349375,1.79859853,28000,0.8194667550877768
6.828889625731473,1.79810703,30000,0.8194667550877768
7.284148934113571,1.79767728,32000,0.8194667550877768
7.739408242495669,1.79720354,34000,0.8194667550877768
8.649926859259866,1.79630363,38000,0.8194667550877768
9.105186167641964,1.79586411,40000,0.8194667550877768
9.56044547602406,1.79540682,42000,0.8194667550877768
10.01570478440616,1.79498625,44000,0.8194667550877768
10.470964092788257,1.79456198,46000,0.8194667550877768
11.381482709552456,1.79373765,50000,0.8194667550877768
11.836742017934553,1.79333079,52000,0.8194667550877768
12.292001326316653,1.79295158,54000,0.8194667550877768
12.74726063469875,1.79255748,56000,0.8194667550877768
13.202519943080848,1.79209507,58000,0.8194667550877768
13.657779251462946,1.79170430,60000,0.8194667550877768
15.023557176609241,1.79055297,66000,0.8194667550877768
15.934075793373438,1.78980124,70000,0.8194667550877768
17.29985371851973,1.78869867,76000,0.8194667550877768
18.210372335283928,1.78794265,80000,0.8194667550877768
19.57615026043022,1.78686261,86000,0.8194667550877768
20.486668877194422,1.78614616,90000,0.8194667550877768
21.852446802340715,1.78511620,96000,0.8194667550877768
22.762965419104912,1.78442466,100000,0.8194667550877768
23.673484035869105,1.78371060,104000,0.8194667550877768
24.128743344251205,1.78339994,106000,0.8194667550877768
25.0392619610154,1.78270113,110000,0.8194667550877768
25.9497805777796,1.78206694,114000,0.8194667550877768
27.315558502925892,1.78109825,120000,0.8194667550877768
28.22607711969009,1.78044951,124000,0.8194667550877768
29.136595736454282,1.77981782,128000,0.8194667550877768
30.047114353218483,1.77915478,132000,0.8194667550877768
30.502373661600583,1.77885783,134000,0.8194667550877768
31.412892278364776,1.77825224,138000,0.8194667550877768
32.77867020351107,1.77735341,144000,0.8194667550877768
33.68918882027527,1.77672410,148000,0.8194667550877768
34.59970743703946,1.77611506,152000,0.8194667550877768
35.96548536218576,1.77524841,158000,0.8194667550877768
36.87600397894996,1.77463436,162000,0.8194667550877768
38.24178190409624,1.77372038,168000,0.8194667550877768
39.15230052086044,1.77315545,172000,0.8194667550877768
40.51807844600674,1.77230799,178000,0.8194667550877768
41.42859706277094,1.77170122,182000,0.8194667550877768
41.88385637115303,1.77143347,184000,0.8194667550877768
43.24963429629933,1.77056122,190000,0.8194667550877768
45.07067152982773,1.76943207,198000,0.8194667550877768
46.891708763356114,1.76833940,206000,0.8194667550877768
48.25748668850241,1.76755548,212000,0.8194667550877768
48.71274599688451,1.76727295,214000,0.8194667550877768
50.5337832304129,1.76615083,222000,0.8194667550877768
52.354820463941294,1.76509464,230000,0.8194667550877768
54.17585769746968,1.76403344,238000,0.8194667550877768
55.99689493099808,1.76299334,246000,0.8194667550877768
57.817932164526475,1.76193559,254000,0.8194667550877768
59.63896939805487,1.76093149,262000,0.8194667550877768
61.46000663158326,1.75997591,270000,0.8194667550877768
63.28104386511165,1.75893867,278000,0.8194667550877768
65.10208109864004,1.75802493,286000,0.8194667550877768
65.55734040702214,1.75774479,288000,0.8194667550877768
66.92311833216843,1.75703704,294000,0.8194667550877768
67.37837764055054,1.75679386,296000,0.8194667550877768
69.19941487407893,1.75585973,304000,0.8194667550877768
71.02045210760731,1.75489247,312000,0.8194667550877768
72.84148934113571,1.75398624,320000,0.8194667550877768
74.66252657466411,1.75310159,328000,0.8194667550877768
76.48356380819249,1.75214469,336000,0.8194667550877768
78.30460104172089,1.75126576,344000,0.8194667550877768
80.12563827524929,1.75034785,352000,0.8194667550877768
81.94667550877769,1.74944186,360000,0.8194667550877768
83.76771274230606,1.74854612,368000,0.8194667550877768
84.22297205068816,1.74832571,370000,0.8194667550877768
86.04400928421656,1.74744666,378000,0.8194667550877768
87.86504651774496,1.74659467,386000,0.8194667550877768
89.68608375127336,1.74572968,394000,0.8194667550877768
91.50712098480174,1.74489105,402000,0.8194667550877768
93.32815821833013,1.74408221,410000,0.8194667550877768
95.14919545185853,1.74318838,418000,0.8194667550877768
96.97023268538692,1.74241459,426000,0.8194667550877768
98.79126991891532,1.74162602,434000,0.8194667550877768
100.61230715244369,1.74079192,442000,0.8194667550877768
101.0675664608258,1.74056411,444000,0.8194667550877768
102.43334438597209,1.73997355,450000,0.8194667550877768
102.88860369435419,1.73977375,452000,0.8194667550877768
104.70964092788259,1.73899603,460000,0.8194667550877768
106.53067816141099,1.73820126,468000,0.8194667550877768
108.35171539493936,1.73745811,476000,0.8194667550877768
110.17275262846776,1.73667645,484000,0.8194667550877768
111.99378986199616,1.73592484,492000,0.8194667550877768
112.90430847876036,1.73550570,496000,0.8194667550877768
113.81482709552456,1.73514760,500000,0.8194667550877768
114.72534571228876,1.73477185,504000,0.8194667550877768
115.18060502067085,1.73463333,506000,0.8194667550877768
116.09112363743503,1.73430073,510000,0.8194667550877768
117.00164225419924,1.73389578,514000,0.8194667550877768
117.91216087096343,1.73354280,518000,0.8194667550877768
118.82267948772763,1.73316836,522000,0.8194667550877768
119.27793879610974,1.73295796,524000,0.8194667550877768
120.18845741287393,1.73259294,528000,0.8194667550877768
121.09897602963812,1.73219955,532000,0.8194667550877768
122.00949464640233,1.73187768,536000,0.8194667550877768
122.46475395478443,1.73167443,538000,0.8194667550877768
123.37527257154862,1.73132825,542000,0.8194667550877768
124.2857911883128,1.73105395,546000,0.8194667550877768
125.19630980507701,1.73063338,550000,0.8194667550877768
126.1068284218412,1.73026848,554000,0.8194667550877768
126.5620877302233,1.73009300,556000,0.8194667550877768
127.4726063469875,1.72975433,560000,0.8194667550877768
128.3831249637517,1.72940946,564000,0.8194667550877768
129.2936435805159,1.72905481,568000,0.8194667550877768
129.748902888898,1.72890079,570000,0.8194667550877768
130.65942150566218,1.72850811,574000,0.8194667550877768
131.5699401224264,1.72815228,578000,0.8194667550877768
132.48045873919057,1.72783756,582000,0.8194667550877768
132.93571804757266,1.72767985,584000,0.8194667550877768
133.84623666433686,1.72737741,588000,0.8194667550877768
134.75675528110108,1.72699797,592000,0.8194667550877768
135.66727389786527,1.72664475,596000,0.8194667550877768
136.12253320624737,1.72649968,598000,0.8194667550877768
137.03305182301156,1.72616005,602000,0.8194667550877768
137.94357043977575,1.72590399,606000,0.8194667550877768
138.85408905653995,1.72553337,610000,0.8194667550877768
139.30934836492207,1.72537863,612000,0.8194667550877768
139.76460767330414,1.72517622,614000,0.8194667550877768
140.21986698168624,1.72502232,616000,0.8194667550877768


==> figdata/measured_step_time/ac4.csv <==
wall_clock_hr,val,step,seconds_per_step
0.1230210506467409,2.31085777,2000,0.22143789116413362
0.2460421012934818,2.16423249,4000,0.22143789116413362
0.3690631519402227,2.09422469,6000,0.22143789116413362
1.107189455820668,1.94341409,18000,0.22143789116413362
1.2302105064674091,1.93718231,20000,0.22143789116413362
1.3532315571141498,1.93350351,22000,0.22143789116413362
1.4762526077608908,1.93137217,24000,0.22143789116413362
1.5992736584076317,1.93034458,26000,0.22143789116413362
1.7222947090543725,1.92964864,28000,0.22143789116413362
1.8453157597011136,1.92911470,30000,0.22143789116413362
1.9683368103478545,1.92863560,32000,0.22143789116413362
2.0913578609945955,1.92820048,34000,0.22143789116413362
2.337399962288077,1.92721879,38000,0.22143789116413362
2.4604210129348183,1.92678237,40000,0.22143789116413362
2.583442063581559,1.92632091,42000,0.22143789116413362
2.7064631142282995,1.92588377,44000,0.22143789116413362
2.829484164875041,1.92545485,46000,0.22143789116413362
3.0755262661685223,1.92454958,50000,0.22143789116413362
3.1985473168152634,1.92415643,52000,0.22143789116413362
3.3215683674620045,1.92371309,54000,0.22143789116413362
3.444589418108745,1.92330503,56000,0.22143789116413362
3.567610468755486,1.92282140,58000,0.22143789116413362
3.6906315194022272,1.92240310,60000,0.22143789116413362
4.920842025869637,1.91825962,80000,0.22143789116413362
6.520115684277267,1.91311347,106000,0.22143789116413362
7.012199886864232,1.91158807,114000,0.22143789116413362
8.119389342684899,1.90826249,132000,0.22143789116413362
8.24241039333164,1.90787613,134000,0.22143789116413362
9.349599849152307,1.90467775,152000,0.22143789116413362
9.71866300109253,1.90359032,158000,0.22143789116413362
10.579810355619719,1.90128732,172000,0.22143789116413362
11.317936659500164,1.89924884,184000,0.22143789116413362
11.686999811440387,1.89825320,190000,0.22143789116413362
11.810020862087127,1.89791524,192000,0.22143789116413362
12.17908401402735,1.89694345,198000,0.22143789116413362
12.671168216614312,1.89565444,206000,0.22143789116413362
12.917210317907795,1.89503026,210000,0.22143789116413362
13.040231368554535,1.89472139,212000,0.22143789116413362
13.65533662178824,1.89309978,222000,0.22143789116413362
14.147420824375203,1.89181566,230000,0.22143789116413362
14.516483976315426,1.89087796,236000,0.22143789116413362
14.639505026962167,1.89060819,238000,0.22143789116413362
15.131589229549132,1.88937414,246000,0.22143789116413362
15.377631330842613,1.88878441,250000,0.22143789116413362
15.623673432136094,1.88813770,254000,0.22143789116413362
16.115757634723057,1.88697529,262000,0.22143789116413362
16.48482078666328,1.88602364,268000,0.22143789116413362
16.60784183731002,1.88577783,270000,0.22143789116413362
17.099926039896985,1.88456070,278000,0.22143789116413362
17.592010242483948,1.88336229,286000,0.22143789116413362
17.71503129313069,1.88308144,288000,0.22143789116413362
18.08409444507091,1.88221014,294000,0.22143789116413362
18.699199698304614,1.88077104,304000,0.22143789116413362
18.9452417995981,1.88020837,308000,0.22143789116413362
19.19128390089158,1.87967408,312000,0.22143789116413362
19.314304951538322,1.87938035,314000,0.22143789116413362
19.683368103478546,1.87850869,320000,0.22143789116413362
20.052431255418767,1.87773407,326000,0.22143789116413362
20.175452306065505,1.87741828,328000,0.22143789116413362
20.66753650865247,1.87627709,336000,0.22143789116413362
20.91357860994595,1.87571573,340000,0.22143789116413362
21.159620711239437,1.87516046,344000,0.22143789116413362
21.282641761886175,1.87489128,346000,0.22143789116413362
21.651704913826396,1.87408650,352000,0.22143789116413362
22.143789116413362,1.87299848,360000,0.22143789116413362
22.512852268353583,1.87222910,366000,0.22143789116413362
22.63587331900033,1.87196314,368000,0.22143789116413362
23.25097857223403,1.87063897,378000,0.22143789116413362
23.620041724174254,1.86987185,384000,0.22143789116413362
23.743062774820995,1.86960554,386000,0.22143789116413362
24.112125926761216,1.86886191,392000,0.22143789116413362
24.235146977407958,1.86858249,394000,0.22143789116413362
24.72723117999492,1.86752999,402000,0.22143789116413362
24.85025223064166,1.86728871,404000,0.22143789116413362
25.219315382581886,1.86646664,410000,0.22143789116413362
25.71139958516885,1.86548316,418000,0.22143789116413362
26.08046273710907,1.86468291,424000,0.22143789116413362
26.20348378775581,1.86443269,426000,0.22143789116413362
26.695567990342777,1.86346674,434000,0.22143789116413362
27.18765219292974,1.86241174,442000,0.22143789116413362
27.31067324357648,1.86214125,444000,0.22143789116413362
27.679736395516702,1.86144018,450000,0.22143789116413362
28.294841648750406,1.86028755,460000,0.22143789116413362
28.417862699397148,1.86002624,462000,0.22143789116413362
28.786925851337372,1.85923314,468000,0.22143789116413362
28.909946901984114,1.85897827,470000,0.22143789116413362
29.279010053924335,1.85827971,476000,0.22143789116413362
29.64807320586456,1.85760403,482000,0.22143789116413362
29.771094256511297,1.85733855,484000,0.22143789116413362
30.263178459098263,1.85635126,492000,0.22143789116413362
30.509220560391743,1.85589695,496000,0.22143789116413362
30.755262661685226,1.85540283,500000,0.22143789116413362
31.001304762978705,1.85496199,504000,0.22143789116413362
31.12432581362545,1.85474479,506000,0.22143789116413362
31.37036791491893,1.85430229,510000,0.22143789116413362
31.61641001621241,1.85377014,514000,0.22143789116413362
31.862452117505896,1.85330355,518000,0.22143789116413362
31.985473168152634,1.85309434,520000,0.22143789116413362
32.10849421879937,1.85282719,522000,0.22143789116413362
32.23151526944611,1.85260499,524000,0.22143789116413362
32.477557370739596,1.85218453,528000,0.22143789116413362
32.72359947203308,1.85173297,532000,0.22143789116413362
32.96964157332656,1.85131156,536000,0.22143789116413362
33.092662623973304,1.85106182,538000,0.22143789116413362
33.21568367462004,1.85086989,540000,0.22143789116413362
33.33870472526679,1.85064745,542000,0.22143789116413362
33.58474682656026,1.85023475,546000,0.22143789116413362
33.707767877207004,1.84995997,548000,0.22143789116413362
33.830788927853746,1.84973359,550000,0.22143789116413362
34.07683102914723,1.84926236,554000,0.22143789116413362
34.19985207979397,1.84904003,556000,0.22143789116413362
34.32287313044071,1.84881604,558000,0.22143789116413362
34.44589418108745,1.84859824,560000,0.22143789116413362
34.69193628238093,1.84813273,564000,0.22143789116413362
34.93797838367442,1.84769440,568000,0.22143789116413362
35.06099943432116,1.84742773,570000,0.22143789116413362
35.30704153561464,1.84699976,574000,0.22143789116413362
35.55308363690812,1.84655774,578000,0.22143789116413362
35.7991257382016,1.84610748,582000,0.22143789116413362
35.922146788848345,1.84592164,584000,0.22143789116413362
36.16818889014182,1.84549570,588000,0.22143789116413362
36.41423099143531,1.84503412,592000,0.22143789116413362
36.66027309272879,1.84461522,596000,0.22143789116413362
36.783294143375535,1.84441721,598000,0.22143789116413362
37.02933624466901,1.84402084,602000,0.22143789116413362
37.275378345962494,1.84358060,606000,0.22143789116413362
37.52142044725598,1.84316945,610000,0.22143789116413362
37.64444149790272,1.84295750,612000,0.22143789116413362
37.8904835991962,1.84249699,616000,0.22143789116413362
38.25954675113642,1.84191215,622000,0.22143789116413362
39.73579935889731,1.83936083,646000,0.22143789116413362
40.842988814717984,1.83753073,664000,0.22143789116413362
42.319241422478875,1.83509219,688000,0.22143789116413362
43.67247297959302,1.83290625,710000,0.22143789116413362
45.14872558735391,1.83065259,734000,0.22143789116413362
46.6249781951148,1.82840133,758000,0.22143789116413362
47.97820975222895,1.82643306,780000,0.22143789116413362
49.45446235998984,1.82418025,804000,0.22143789116413362
50.807693917104,1.82229698,826000,0.22143789116413362
52.28394652486489,1.82019114,850000,0.22143789116413362
53.63717808197903,1.81825149,872000,0.22143789116413362
55.11343068973992,1.81620634,896000,0.22143789116413362
56.58968329750081,1.81422353,920000,0.22143789116413362
57.94291485461496,1.81247246,942000,0.22143789116413362
59.41916746237585,1.81049240,966000,0.22143789116413362
60.77239901949001,1.80868578,988000,0.22143789116413362
62.2486516272509,1.80690861,1012000,0.22143789116413362
63.60188318436504,1.80514073,1034000,0.22143789116413362
65.07813579212593,1.80323994,1058000,0.22143789116413362
66.43136734924008,1.80165255,1080000,0.22143789116413362
67.90761995700097,1.79991674,1104000,0.22143789116413362
69.38387256476186,1.79812741,1128000,0.22143789116413362
70.73710412187602,1.79659688,1150000,0.22143789116413362
72.21335672963691,1.79490542,1174000,0.22143789116413362
73.56658828675107,1.79342270,1196000,0.22143789116413362
75.04284089451195,1.79173839,1220000,0.22143789116413362
76.3960724516261,1.79028189,1242000,0.22143789116413362
77.872325059387,1.78866947,1266000,0.22143789116413362
79.22555661650114,1.78715873,1288000,0.22143789116413362
80.70180922426202,1.78556466,1312000,0.22143789116413362
82.17806183202292,1.78413594,1336000,0.22143789116413362
83.53129338913708,1.78267610,1358000,0.22143789116413362
84.88452494625122,1.78129470,1380000,0.22143789116413362
86.36077755401212,1.77982104,1404000,0.22143789116413362
87.837030161773,1.77842259,1428000,0.22143789116413362
89.19026171888714,1.77708578,1450000,0.22143789116413362
90.66651432664804,1.77563572,1474000,0.22143789116413362
92.14276693440893,1.77428937,1498000,0.22143789116413362
93.4959984915231,1.77286839,1520000,0.22143789116413362
94.84923004863724,1.77165651,1542000,0.22143789116413362
96.32548265639812,1.77019346,1566000,0.22143789116413362
97.80173526415902,1.76889825,1590000,0.22143789116413362
99.15496682127316,1.76771617,1612000,0.22143789116413362
100.63121942903405,1.76646268,1636000,0.22143789116413362
102.10747203679495,1.76511383,1660000,0.22143789116413362
103.58372464455583,1.76387548,1684000,0.22143789116413362
106.41320880943088,1.76146030,1730000,0.22143789116413362
107.76644036654503,1.76028538,1752000,0.22143789116413362
109.24269297430592,1.75911725,1776000,0.22143789116413362
110.59592453142007,1.75800550,1798000,0.22143789116413362
112.07217713918095,1.75686443,1822000,0.22143789116413362
113.54842974694185,1.75554883,1846000,0.22143789116413362
114.901661304056,1.75446224,1868000,0.22143789116413362
116.37791391181689,1.75335097,1892000,0.22143789116413362
117.85416651957779,1.75221097,1916000,0.22143789116413362
119.20739807669193,1.75112593,1938000,0.22143789116413362
120.68365068445283,1.75003874,1962000,0.22143789116413362
122.03688224156697,1.74910116,1984000,0.22143789116413362
123.51313484932786,1.74792182,2008000,0.22143789116413362
124.98938745708875,1.74692237,2032000,0.22143789116413362
126.34261901420291,1.74587011,2054000,0.22143789116413362
127.8188716219638,1.74487793,2078000,0.22143789116413362
129.17210317907796,1.74385965,2100000,0.22143789116413362
130.64835578683883,1.74275887,2124000,0.22143789116413362
132.001587343953,1.74188066,2146000,0.22143789116413362
133.4778399517139,1.74097359,2170000,0.22143789116413362
134.95409255947476,1.73991764,2194000,0.22143789116413362
136.30732411658892,1.73895717,2216000,0.22143789116413362
137.7835767243498,1.73809493,2240000,0.22143789116413362
139.13680828146394,1.73718524,2262000,0.22143789116413362


==> figdata/measured_step_time/b16.csv <==
wall_clock_hr,val,step,seconds_per_step
0.019608747236234764,2.46669364,2000,0.03529574502522257
0.03921749447246953,2.34891510,4000,0.03529574502522257
0.05882624170870429,2.30129266,6000,0.03529574502522257
0.17647872512611287,2.22460079,18000,0.03529574502522257
0.19608747236234764,2.22383666,20000,0.03529574502522257
0.2156962195985824,2.22329521,22000,0.03529574502522257
0.23530496683481716,2.22273874,24000,0.03529574502522257
0.2549137140710519,2.22223616,26000,0.03529574502522257
0.27452246130728664,2.22175002,28000,0.03529574502522257
0.2941312085435214,2.22123671,30000,0.03529574502522257
0.3137399557797562,2.22077727,32000,0.03529574502522257
0.33334870301599095,2.22026110,34000,0.03529574502522257
0.3725661974884605,2.21929908,38000,0.03529574502522257
0.3921749447246953,2.21882915,40000,0.03529574502522257
0.41178369196093,2.21831703,42000,0.03529574502522257
0.4313924391971648,2.21782613,44000,0.03529574502522257
0.45100118643339954,2.21731257,46000,0.03529574502522257
0.49021868090586906,2.21637535,50000,0.03529574502522257
0.5098274281421038,2.21590447,52000,0.03529574502522257
0.5294361753783385,2.21539712,54000,0.03529574502522257
0.5490449226145733,2.21495104,56000,0.03529574502522257
0.568653669850808,2.21451211,58000,0.03529574502522257
0.5882624170870429,2.21398830,60000,0.03529574502522257
0.7843498894493905,2.20936418,80000,0.03529574502522257
1.0392636035204423,2.20374417,106000,0.03529574502522257
1.2941773175914941,2.19834471,132000,0.03529574502522257
1.5490910316625461,2.19318438,158000,0.03529574502522257
1.8040047457335981,2.18810463,184000,0.03529574502522257
1.8628309874423024,2.18691611,190000,0.03529574502522257
1.9412659763872413,2.18544507,198000,0.03529574502522257
2.0197009653321802,2.18395185,206000,0.03529574502522257
2.05891845980465,2.18326044,210000,0.03529574502522257
2.0785272070408847,2.18288755,212000,0.03529574502522257
2.1765709432220586,2.18104768,222000,0.03529574502522257
2.2550059321669975,2.17960119,230000,0.03529574502522257
2.3138321738757015,2.17852974,236000,0.03529574502522257
2.333440921111937,2.17816758,238000,0.03529574502522257
2.4118759100568754,2.17675138,246000,0.03529574502522257
2.490310899001815,2.17529249,254000,0.03529574502522257
2.5687458879467537,2.17387843,262000,0.03529574502522257
2.647180876891693,2.17247295,270000,0.03529574502522257
2.7256158658366316,2.17110658,278000,0.03529574502522257
2.804050854781571,2.16975522,286000,0.03529574502522257
2.823659602017806,2.16943574,288000,0.03529574502522257
2.88248584372651,2.16840911,294000,0.03529574502522257
2.980529579907684,2.16671562,304000,0.03529574502522257
3.058964568852623,2.16540480,312000,0.03529574502522257
3.0785733160888573,2.16506767,314000,0.03529574502522257
3.137399557797562,2.16404271,320000,0.03529574502522257
3.2158345467425007,2.16280460,328000,0.03529574502522257
3.29426953568744,2.16154432,336000,0.03529574502522257
3.3334870301599095,2.16087055,340000,0.03529574502522257
3.372704524632379,2.16018224,344000,0.03529574502522257
3.4511395135773184,2.15895128,352000,0.03529574502522257
3.529574502522257,2.15772629,360000,0.03529574502522257
3.588400744230961,2.15674734,366000,0.03529574502522257
3.6080094914671963,2.15644813,368000,0.03529574502522257
3.7060532276483698,2.15482783,378000,0.03529574502522257
3.784488216593309,2.15359139,386000,0.03529574502522257
3.843314458302013,2.15269923,392000,0.03529574502522257
3.862923205538248,2.15241504,394000,0.03529574502522257
3.941358194483187,2.15114713,402000,0.03529574502522257
4.019793183428126,2.14992857,410000,0.03529574502522257
4.098228172373065,2.14870882,418000,0.03529574502522257
4.176663161318004,2.14747834,426000,0.03529574502522257
4.255098150262944,2.14630103,434000,0.03529574502522257
4.333533139207883,2.14513588,442000,0.03529574502522257
4.353141886444117,2.14480305,444000,0.03529574502522257
4.411968128152822,2.14395499,450000,0.03529574502522257
4.510011864333995,2.14248633,460000,0.03529574502522257
4.588446853278934,2.14131999,468000,0.03529574502522257
4.608055600515169,2.14099693,470000,0.03529574502522257
4.666881842223874,2.14013934,476000,0.03529574502522257
4.745316831168813,2.13903737,484000,0.03529574502522257
4.823751820113751,2.13788414,492000,0.03529574502522257
4.862969314586221,2.13735676,496000,0.03529574502522257
4.90218680905869,2.13674402,500000,0.03529574502522257
4.94140430353116,2.13620186,504000,0.03529574502522257
4.961013050767394,2.13592172,506000,0.03529574502522257
5.000230545239864,2.13533807,510000,0.03529574502522257
5.039448039712333,2.13475013,514000,0.03529574502522257
5.078665534184803,2.13424015,518000,0.03529574502522257
5.117883028657273,2.13366127,522000,0.03529574502522257
5.1374917758935075,2.13337755,524000,0.03529574502522257
5.1767092703659765,2.13283086,528000,0.03529574502522257
5.215926764838446,2.13225412,532000,0.03529574502522257
5.2551442593109154,2.13170433,536000,0.03529574502522257
5.274753006547151,2.13143659,538000,0.03529574502522257
5.31397050101962,2.13084769,542000,0.03529574502522257
5.35318799549209,2.13028407,546000,0.03529574502522257
5.372796742728325,2.12999296,548000,0.03529574502522257
5.392405489964559,2.12969470,550000,0.03529574502522257
5.431622984437029,2.12912512,554000,0.03529574502522257
5.451231731673263,2.12887144,556000,0.03529574502522257
5.490449226145733,2.12834692,560000,0.03529574502522257
5.529666720618202,2.12778616,564000,0.03529574502522257
5.568884215090672,2.12728000,568000,0.03529574502522257
5.588492962326907,2.12705636,570000,0.03529574502522257
5.6277104567993765,2.12647319,574000,0.03529574502522257
5.666927951271846,2.12594938,578000,0.03529574502522257
5.7061454457443155,2.12542701,582000,0.03529574502522257
5.72575419298055,2.12513947,584000,0.03529574502522257
5.76497168745302,2.12460804,588000,0.03529574502522257
5.804189181925489,2.12410116,592000,0.03529574502522257
5.843406676397959,2.12357855,596000,0.03529574502522257
5.863015423634194,2.12330031,598000,0.03529574502522257
5.882624170870428,2.12301350,600000,0.03529574502522257
5.902232918106663,2.12277699,602000,0.03529574502522257
5.941450412579132,2.12227130,606000,0.03529574502522257
5.980667907051602,2.12176037,610000,0.03529574502522257
6.000276654287838,2.12148356,612000,0.03529574502522257
6.039494148760307,2.12090421,616000,0.03529574502522257
6.137537884941481,2.11959815,626000,0.03529574502522257
6.17675537941395,2.11912251,630000,0.03529574502522257
6.392451599012532,2.11629391,652000,0.03529574502522257
6.647365313083584,2.11301541,678000,0.03529574502522257
6.902279027154637,2.10982871,704000,0.03529574502522257
7.157192741225688,2.10666895,730000,0.03529574502522257
7.4121064552967395,2.10344553,756000,0.03529574502522257
7.667020169367791,2.10033822,782000,0.03529574502522257
7.921933883438844,2.09736586,808000,0.03529574502522257
8.176847597509896,2.09441161,834000,0.03529574502522257
8.431761311580948,2.09154010,860000,0.03529574502522257
8.686675025651999,2.08867383,886000,0.03529574502522257
8.823936256305643,2.08711863,900000,0.03529574502522257
8.941588739723052,2.08581901,912000,0.03529574502522257
9.196502453794103,2.08303475,938000,0.03529574502522257
9.451416167865155,2.08029175,964000,0.03529574502522257
9.706329881936208,2.07752013,990000,0.03529574502522257
9.96124359600726,2.07488370,1016000,0.03529574502522257
10.21615731007831,2.07230878,1042000,0.03529574502522257
10.471071024149364,2.06973577,1068000,0.03529574502522257
10.725984738220415,2.06717324,1094000,0.03529574502522257
10.980898452291466,2.06461859,1120000,0.03529574502522257
11.23581216636252,2.06219625,1146000,0.03529574502522257
11.490725880433569,2.05971289,1172000,0.03529574502522257
11.745639594504622,2.05729318,1198000,0.03529574502522257
12.000553308575675,2.05482697,1224000,0.03529574502522257
12.255467022646725,2.05245590,1250000,0.03529574502522257
12.3535107588279,2.05158949,1260000,0.03529574502522257
12.510380736717778,2.05013323,1276000,0.03529574502522257
12.765294450788831,2.04785538,1302000,0.03529574502522257
13.02020816485988,2.04565072,1328000,0.03529574502522257
13.275121878930934,2.04334474,1354000,0.03529574502522257
13.530035593001987,2.04117465,1380000,0.03529574502522257
13.784949307073036,2.03890634,1406000,0.03529574502522257
14.03986302114409,2.03677011,1432000,0.03529574502522257
14.294776735215143,2.03462934,1458000,0.03529574502522257
14.549690449286192,2.03249097,1484000,0.03529574502522257
14.804604163357245,2.03049231,1510000,0.03529574502522257
15.059517877428299,2.02838516,1536000,0.03529574502522257
15.314431591499348,2.02638412,1562000,0.03529574502522257
15.569345305570401,2.02432013,1588000,0.03529574502522257
15.82425901964145,2.02238250,1614000,0.03529574502522257
16.079172733712504,2.02044821,1640000,0.03529574502522257
16.334086447783555,2.01855326,1666000,0.03529574502522257
16.589000161854607,2.01659131,1692000,0.03529574502522257
16.84391387592566,2.01463890,1718000,0.03529574502522257
17.098827589996713,2.01280665,1744000,0.03529574502522257
17.353741304067764,2.01085520,1770000,0.03529574502522257
17.608655018138816,2.00899386,1796000,0.03529574502522257
17.863568732209867,2.00724554,1822000,0.03529574502522257
18.118482446280918,2.00536299,1848000,0.03529574502522257
18.37339616035197,2.00360680,1874000,0.03529574502522257
18.62830987442302,2.00184512,1900000,0.03529574502522257
18.883223588494076,2.00018883,1926000,0.03529574502522257
19.138137302565127,1.99841905,1952000,0.03529574502522257
19.39305101663618,1.99672794,1978000,0.03529574502522257
19.647964730707233,1.99495506,2004000,0.03529574502522257
19.90287844477828,1.99331486,2030000,0.03529574502522257
20.157792158849333,1.99162972,2056000,0.03529574502522257
20.412705872920387,1.98992991,2082000,0.03529574502522257
20.66761958699144,1.98838353,2108000,0.03529574502522257
20.92253330106249,1.98667681,2134000,0.03529574502522257
21.177447015133545,1.98507178,2160000,0.03529574502522257
21.432360729204593,1.98340309,2186000,0.03529574502522257
21.687274443275644,1.98191953,2212000,0.03529574502522257
21.9421881573467,1.98027647,2238000,0.03529574502522257
22.19710187141775,1.97869587,2264000,0.03529574502522257
22.4520155854888,1.97717249,2290000,0.03529574502522257
22.706929299559853,1.97563517,2316000,0.03529574502522257
22.961843013630904,1.97414732,2342000,0.03529574502522257
23.216756727701956,1.97259927,2368000,0.03529574502522257
23.47167044177301,1.97112322,2394000,0.03529574502522257
23.726584155844062,1.96963930,2420000,0.03529574502522257
23.981497869915113,1.96814477,2446000,0.03529574502522257
24.236411583986165,1.96665752,2472000,0.03529574502522257
24.491325298057216,1.96523416,2498000,0.03529574502522257
24.746239012128267,1.96377051,2524000,0.03529574502522257
25.001152726199322,1.96221387,2550000,0.03529574502522257
25.256066440270374,1.96082747,2576000,0.03529574502522257
25.510980154341425,1.95944786,2602000,0.03529574502522257
25.765893868412476,1.95809937,2628000,0.03529574502522257
26.020807582483528,1.95666683,2654000,0.03529574502522257
26.27572129655458,1.95535028,2680000,0.03529574502522257
26.530635010625634,1.95392978,2706000,0.03529574502522257
26.785548724696685,1.95252228,2732000,0.03529574502522257
27.040462438767737,1.95109749,2758000,0.03529574502522257
27.295376152838788,1.94979525,2784000,0.03529574502522257
27.55028986690984,1.94849885,2810000,0.03529574502522257
27.80520358098089,1.94713259,2836000,0.03529574502522257
28.060117295051946,1.94588184,2862000,0.03529574502522257
28.315031009122997,1.94461524,2888000,0.03529574502522257
28.569944723194045,1.94332552,2914000,0.03529574502522257
28.8248584372651,1.94199955,2940000,0.03529574502522257
29.07977215133615,1.94084239,2966000,0.03529574502522257
29.334685865407202,1.93948328,2992000,0.03529574502522257
29.589599579478257,1.93836451,3018000,0.03529574502522257
29.84451329354931,1.93718243,3044000,0.03529574502522257
30.099427007620356,1.93591309,3070000,0.03529574502522257
30.35434072169141,1.93471742,3096000,0.03529574502522257
30.609254435762463,1.93348289,3122000,0.03529574502522257
30.864168149833514,1.93231153,3148000,0.03529574502522257
31.11908186390457,1.93109798,3174000,0.03529574502522257
31.37399557797562,1.92996514,3200000,0.03529574502522257
31.628909292046668,1.92876863,3226000,0.03529574502522257
31.883823006117723,1.92765069,3252000,0.03529574502522257
32.021084236771365,1.92707133,3266000,0.03529574502522257
32.138736720188774,1.92639625,3278000,0.03529574502522257
32.393650434259825,1.92532778,3304000,0.03529574502522257
32.64856414833088,1.92434943,3330000,0.03529574502522257
32.90347786240193,1.92320812,3356000,0.03529574502522257
33.02113034581934,1.92268407,3368000,0.03529574502522257
33.15839157647298,1.92203665,3382000,0.03529574502522257
33.41330529054403,1.92103255,3408000,0.03529574502522257
33.66821900461508,1.91990101,3434000,0.03529574502522257
33.92313271868614,1.91865993,3460000,0.03529574502522257
34.02117645486731,1.91834676,3470000,0.03529574502522257
34.17804643275719,1.91769898,3486000,0.03529574502522257
34.432960146828236,1.91666484,3512000,0.03529574502522257
34.687873860899295,1.91562152,3538000,0.03529574502522257
34.942787574970346,1.91447461,3564000,0.03529574502522257
35.02122256391529,1.91419613,3572000,0.03529574502522257
35.1977012890414,1.91352940,3590000,0.03529574502522257
35.45261500311245,1.91242528,3616000,0.03529574502522257
35.7075287171835,1.91138995,3642000,0.03529574502522257
35.96244243125455,1.91039777,3668000,0.03529574502522257
36.02126867296326,1.91024876,3674000,0.03529574502522257
36.2173561453256,1.90948653,3694000,0.03529574502522257
36.47226985939666,1.90856028,3720000,0.03529574502522257
36.727183573467705,1.90748656,3746000,0.03529574502522257
36.98209728753876,1.90647531,3772000,0.03529574502522257
37.021314782011224,1.90629315,3776000,0.03529574502522257
37.237011001609815,1.90550756,3798000,0.03529574502522257
37.49192471568086,1.90449095,3824000,0.03529574502522257
37.74683842975192,1.90358150,3850000,0.03529574502522257
38.00175214382297,1.90260708,3876000,0.03529574502522257
38.0213608910592,1.90255868,3878000,0.03529574502522257
38.25666585789401,1.90154195,3902000,0.03529574502522257
38.51157957196507,1.90070367,3928000,0.03529574502522257
38.76649328603612,1.89970624,3954000,0.03529574502522257
39.021407000107175,1.89871585,3980000,0.03529574502522257
39.276320714178226,1.89781308,4006000,0.03529574502522257
39.53123442824928,1.89683926,4032000,0.03529574502522257
39.78614814232033,1.89599323,4058000,0.03529574502522257
40.02145310915515,1.89530206,4082000,0.03529574502522257
40.04106185639138,1.89513028,4084000,0.03529574502522257
40.29597557046244,1.89413202,4110000,0.03529574502522257
40.55088928453348,1.89334691,4136000,0.03529574502522257
40.80580299860454,1.89240217,4162000,0.03529574502522257
41.021499218203125,1.89164591,4184000,0.03529574502522257
41.06071671267559,1.89147401,4188000,0.03529574502522257
41.31563042674664,1.89063585,4214000,0.03529574502522257
41.570544140817695,1.88968027,4240000,0.03529574502522257
41.82545785488875,1.88891196,4266000,0.03529574502522257
42.0215453272511,1.88818145,4286000,0.03529574502522257
42.0803715689598,1.88798678,4292000,0.03529574502522257
42.33528528303085,1.88711703,4318000,0.03529574502522257
42.5901989971019,1.88627481,4344000,0.03529574502522257
42.84511271117295,1.88546467,4370000,0.03529574502522257
43.02159143629907,1.88487041,4388000,0.03529574502522257
43.100026425244,1.88466418,4396000,0.03529574502522257
43.35494013931506,1.88374937,4422000,0.03529574502522257
43.609853853386106,1.88294172,4448000,0.03529574502522257
43.86476756745716,1.88212442,4474000,0.03529574502522257
44.0020287981108,1.88153028,4488000,0.03529574502522257
44.119681281528216,1.88117325,4500000,0.03529574502522257
44.37459499559926,1.88041449,4526000,0.03529574502522257
44.62950870967032,1.87956834,4552000,0.03529574502522257
44.88442242374137,1.87877798,4578000,0.03529574502522257
45.00207490715878,1.87841058,4590000,0.03529574502522257
45.13933613781242,1.87797737,4604000,0.03529574502522257
45.39424985188347,1.87719131,4630000,0.03529574502522257
45.649163565954524,1.87629426,4656000,0.03529574502522257
45.904077280025575,1.87557650,4682000,0.03529574502522257
46.00212101620675,1.87523735,4692000,0.03529574502522257
46.15899099409663,1.87481320,4708000,0.03529574502522257
46.413904708167685,1.87393141,4734000,0.03529574502522257
46.66881842223873,1.87325287,4760000,0.03529574502522257
46.92373213630978,1.87246037,4786000,0.03529574502522257
47.00216712525472,1.87220037,4794000,0.03529574502522257
47.17864585038084,1.87173259,4812000,0.03529574502522257
47.43355956445188,1.87099767,4838000,0.03529574502522257
47.68847327852294,1.87025344,4864000,0.03529574502522257
47.94338699259399,1.86951053,4890000,0.03529574502522257
48.0022132343027,1.86935937,4896000,0.03529574502522257
48.19830070666504,1.86874509,4916000,0.03529574502522257
48.453214420736096,1.86791241,4942000,0.03529574502522257
48.70812813480715,1.86715066,4968000,0.03529574502522257
48.9630418488782,1.86634099,4994000,0.03529574502522257
49.00225934335067,1.86635387,4998000,0.03529574502522257
49.21795556294925,1.86567962,5020000,0.03529574502522257
49.47286927702031,1.86494303,5046000,0.03529574502522257
49.72778299109135,1.86424863,5072000,0.03529574502522257
49.982696705162404,1.86357307,5098000,0.03529574502522257
50.002305452398645,1.86356723,5100000,0.03529574502522257
50.23761041923346,1.86284113,5124000,0.03529574502522257
50.49252413330451,1.86212075,5150000,0.03529574502522257
50.747437847375565,1.86147153,5176000,0.03529574502522257
51.002351561446616,1.86069226,5202000,0.03529574502522257
51.25726527551766,1.85995364,5228000,0.03529574502522257
51.51217898958872,1.85934532,5254000,0.03529574502522257
51.76709270365977,1.85867441,5280000,0.03529574502522257
52.00239767049459,1.85808742,5304000,0.03529574502522257
52.02200641773082,1.85803235,5306000,0.03529574502522257
52.27692013180187,1.85732484,5332000,0.03529574502522257
52.531833845872924,1.85662937,5358000,0.03529574502522257
52.786747559943976,1.85590017,5384000,0.03529574502522257
53.00244377954256,1.85544109,5406000,0.03529574502522257
53.04166127401503,1.85533345,5410000,0.03529574502522257
53.296574988086086,1.85466480,5436000,0.03529574502522257
53.55148870215713,1.85398519,5462000,0.03529574502522257
53.80640241622819,1.85323918,5488000,0.03529574502522257
54.00248988859053,1.85282660,5508000,0.03529574502522257
54.06131613029924,1.85263526,5514000,0.03529574502522257
54.316229844370284,1.85184002,5540000,0.03529574502522257
54.57114355844134,1.85122776,5566000,0.03529574502522257
54.826057272512394,1.85054874,5592000,0.03529574502522257
55.0025359976385,1.85019350,5610000,0.03529574502522257
55.080970986583445,1.84989250,5618000,0.03529574502522257
55.335884700654496,1.84925938,5644000,0.03529574502522257
55.59079841472555,1.84857583,5670000,0.03529574502522257
55.8457121287966,1.84796774,5696000,0.03529574502522257
56.002582106686475,1.84745395,5712000,0.03529574502522257
56.10062584286765,1.84722352,5722000,0.03529574502522257
56.35553955693871,1.84671986,5748000,0.03529574502522257
56.61045327100975,1.84613383,5774000,0.03529574502522257
56.865366985080804,1.84543478,5800000,0.03529574502522257
56.92419322678951,1.84532070,5806000,0.03529574502522257
57.53206439111279,1.84386528,5868000,0.03529574502522257


==> figdata/measured_step_time/np1024.csv <==
wall_clock_hr,val,step,seconds_per_step
0.22732831951228685,2.20204997,2000,0.40919097512211633
0.4546566390245737,2.06932211,4000,0.40919097512211633
0.6819849585368605,2.00113273,6000,0.40919097512211633
1.1366415975614343,1.92248130,10000,0.40919097512211633
1.8186265560982948,1.85657775,16000,0.40919097512211633
2.0459548756105814,1.84396291,18000,0.40919097512211633
2.2732831951228687,1.83524406,20000,0.40919097512211633
2.500611514635155,1.82929301,22000,0.40919097512211633
2.727939834147442,1.82600391,24000,0.40919097512211633
2.955268153659729,1.82402968,26000,0.40919097512211633
3.182596473172016,1.82287192,28000,0.40919097512211633
3.409924792684303,1.82189143,30000,0.40919097512211633
3.6372531121965896,1.82116461,32000,0.40919097512211633
3.8645814317088765,1.82066154,34000,0.40919097512211633
4.31923807073345,1.81960320,38000,0.40919097512211633
4.546566390245737,1.81919754,40000,0.40919097512211633
4.773894709758024,1.81867671,42000,0.40919097512211633
5.00122302927031,1.81816578,44000,0.40919097512211633
5.228551348782598,1.81766486,46000,0.40919097512211633
5.6832079878071715,1.81672144,50000,0.40919097512211633
5.910536307319458,1.81625044,52000,0.40919097512211633
6.137864626831744,1.81586027,54000,0.40919097512211633
6.365192946344032,1.81533885,56000,0.40919097512211633
6.592521265856319,1.81497812,58000,0.40919097512211633
6.819849585368606,1.81445634,60000,0.40919097512211633
7.729162863417753,1.81289744,68000,0.40919097512211633
8.865804460979186,1.81079948,78000,0.40919097512211633
9.093132780491475,1.81031704,80000,0.40919097512211633
9.775117739028335,1.80908048,86000,0.40919097512211633
10.911759336589768,1.80714393,96000,0.40919097512211633
11.821072614638917,1.80561137,104000,0.40919097512211633
12.048400934151204,1.80520344,106000,0.40919097512211633
12.730385892688064,1.80401027,112000,0.40919097512211633
13.867027490249496,1.80217636,122000,0.40919097512211633
14.776340768298645,1.80064714,130000,0.40919097512211633
15.003669087810932,1.80024326,132000,0.40919097512211633
15.91298236586008,1.79878056,140000,0.40919097512211633
16.82229564390923,1.79733360,148000,0.40919097512211633
17.95893724147066,1.79560566,158000,0.40919097512211633
18.86825051951981,1.79418981,166000,0.40919097512211633
19.777563797568956,1.79284096,174000,0.40919097512211633
20.91420539513039,1.79114676,184000,0.40919097512211633
21.59619035366725,1.79026508,190000,0.40919097512211633
21.823518673179535,1.78986514,192000,0.40919097512211633
22.5055036317164,1.78890491,198000,0.40919097512211633
22.96016027074097,1.78831208,202000,0.40919097512211633
23.414816909765545,1.78770018,206000,0.40919097512211633
23.86947354879012,1.78703678,210000,0.40919097512211633
24.096801868302407,1.78676271,212000,0.40919097512211633
25.006115146351554,1.78541851,220000,0.40919097512211633
25.23344346586384,1.78511357,222000,0.40919097512211633
25.9154284244007,1.78418517,228000,0.40919097512211633
26.142756743912987,1.78397286,230000,0.40919097512211633
26.82474170244985,1.78299630,236000,0.40919097512211633
27.052070021962138,1.78264832,238000,0.40919097512211633
27.96138330001128,1.78155482,246000,0.40919097512211633
28.870696578060432,1.78028548,254000,0.40919097512211633
29.780009856109576,1.77925718,262000,0.40919097512211633
30.007338175621864,1.77892804,264000,0.40919097512211633
30.689323134158727,1.77802360,270000,0.40919097512211633
30.91665145367101,1.77772236,272000,0.40919097512211633
31.598636412207874,1.77685869,278000,0.40919097512211633
32.28062137074473,1.77602935,284000,0.40919097512211633
32.50794969025702,1.77573788,286000,0.40919097512211633
33.41726296830617,1.77457631,294000,0.40919097512211633
33.64459128781846,1.77435005,296000,0.40919097512211633
34.5539045658676,1.77324772,304000,0.40919097512211633
35.23588952440446,1.77242625,310000,0.40919097512211633
35.463217843916745,1.77211475,312000,0.40919097512211633
36.3725311219659,1.77102005,320000,0.40919097512211633
36.59985944147818,1.77077281,322000,0.40919097512211633
37.28184440001504,1.76996148,328000,0.40919097512211633
37.9638293585519,1.76914203,334000,0.40919097512211633
38.191157678064194,1.76893640,336000,0.40919097512211633
39.10047095611334,1.76790452,344000,0.40919097512211633
39.55512759513791,1.76730192,348000,0.40919097512211633
40.00978423416248,1.76682305,352000,0.40919097512211633
40.919097512211636,1.76580942,360000,0.40919097512211633
41.14642583172392,1.76553833,362000,0.40919097512211633
41.82841079026078,1.76484871,368000,0.40919097512211633
42.51039574879764,1.76408911,374000,0.40919097512211633
42.96505238782222,1.76355267,378000,0.40919097512211633
43.874365665871366,1.76255977,386000,0.40919097512211633
44.10169398538365,1.76237941,388000,0.40919097512211633
44.783678943920506,1.76159883,394000,0.40919097512211633
45.692992221969654,1.76065969,402000,0.40919097512211633
46.60230550001881,1.75965202,410000,0.40919097512211633
47.05696213904338,1.75918901,414000,0.40919097512211633
47.51161877806795,1.75873518,418000,0.40919097512211633
48.420932056117095,1.75775397,426000,0.40919097512211633
48.64826037562939,1.75756490,428000,0.40919097512211633
49.33024533416625,1.75677919,434000,0.40919097512211633
50.2395586122154,1.75586343,442000,0.40919097512211633
51.14887189026454,1.75495982,450000,0.40919097512211633
51.603528529289115,1.75448394,454000,0.40919097512211633
52.28551348782597,1.75383639,460000,0.40919097512211633
52.96749844636284,1.75317597,466000,0.40919097512211633
53.19482676587512,1.75288570,468000,0.40919097512211633
54.104140043924275,1.75198531,476000,0.40919097512211633
54.558796682948845,1.75162983,480000,0.40919097512211633
55.01345332197342,1.75115144,484000,0.40919097512211633
55.92276660002256,1.75032949,492000,0.40919097512211633
56.37742323904714,1.74989164,496000,0.40919097512211633
56.83207987807171,1.74945068,500000,0.40919097512211633
57.28673651709629,1.74906683,504000,0.40919097512211633
57.51406483660857,1.74888134,506000,0.40919097512211633
57.968721475633146,1.74839461,510000,0.40919097512211633
58.42337811465772,1.74797320,514000,0.40919097512211633
58.87803475368229,1.74757898,518000,0.40919097512211633
59.33269139270687,1.74708164,522000,0.40919097512211633
59.56001971221915,1.74694490,524000,0.40919097512211633
60.01467635124373,1.74646652,528000,0.40919097512211633
60.24200467075601,1.74634528,530000,0.40919097512211633
60.469332990268306,1.74612212,532000,0.40919097512211633
60.923989629292876,1.74562049,536000,0.40919097512211633
61.151317948805165,1.74544156,538000,0.40919097512211633
61.605974587829735,1.74504983,542000,0.40919097512211633
61.83330290734202,1.74481738,544000,0.40919097512211633
62.06063122685431,1.74465442,546000,0.40919097512211633
62.51528786587889,1.74423087,550000,0.40919097512211633
62.96994450490346,1.74379003,554000,0.40919097512211633
63.19727282441575,1.74362516,556000,0.40919097512211633
63.42460114392803,1.74337101,558000,0.40919097512211633
63.65192946344032,1.74320674,560000,0.40919097512211633
64.10658610246489,1.74283254,564000,0.40919097512211633
64.56124274148947,1.74242151,568000,0.40919097512211633
64.78857106100175,1.74222386,570000,0.40919097512211633
65.24322770002632,1.74179626,574000,0.40919097512211633
65.6978843390509,1.74144638,578000,0.40919097512211633
66.15254097807548,1.74105823,582000,0.40919097512211633
66.37986929758776,1.74087262,584000,0.40919097512211633
66.83452593661234,1.74045181,588000,0.40919097512211633
67.28918257563691,1.74008918,592000,0.40919097512211633
67.74383921466149,1.73975813,596000,0.40919097512211633
67.97116753417377,1.73952425,598000,0.40919097512211633
68.42582417319835,1.73913395,602000,0.40919097512211633
68.88048081222291,1.73875165,606000,0.40919097512211633
69.33513745124749,1.73835957,610000,0.40919097512211633
69.56246577075977,1.73818767,612000,0.40919097512211633
70.01712240978435,1.73776817,616000,0.40919097512211633
70.92643568783349,1.73710394,624000,0.40919097512211633
72.5177339244195,1.73575699,638000,0.40919097512211633
73.88170384149322,1.73461699,650000,0.40919097512211633
75.47300207807923,1.73327720,664000,0.40919097512211633
77.06430031466525,1.73188090,678000,0.40919097512211633
78.42827023173896,1.73091769,690000,0.40919097512211633
80.01956846832496,1.72968066,704000,0.40919097512211633
81.61086670491098,1.72845221,718000,0.40919097512211633
82.97483662198471,1.72747958,730000,0.40919097512211633
84.56613485857072,1.72629285,744000,0.40919097512211633
86.15743309515672,1.72508979,758000,0.40919097512211633
87.52140301223044,1.72412372,770000,0.40919097512211633
89.11270124881645,1.72300100,784000,0.40919097512211633
90.47667116589017,1.72197330,796000,0.40919097512211633
92.06796940247617,1.72097147,810000,0.40919097512211633
93.65926763906218,1.71984065,824000,0.40919097512211633
95.25056587564819,1.71874738,838000,0.40919097512211633
96.61453579272191,1.71779716,850000,0.40919097512211633
98.20583402930791,1.71671999,864000,0.40919097512211633
101.38843050247993,1.71472871,892000,0.40919097512211633
102.75240041955367,1.71379495,904000,0.40919097512211633
104.34369865613967,1.71275723,918000,0.40919097512211633
105.93499689272568,1.71178150,932000,0.40919097512211633
107.2989668097994,1.71094620,944000,0.40919097512211633
108.8902650463854,1.71008635,958000,0.40919097512211633
110.48156328297141,1.70907271,972000,0.40919097512211633
111.84553320004512,1.70832980,984000,0.40919097512211633
113.43683143663114,1.70731354,998000,0.40919097512211633
115.02812967321714,1.70641494,1012000,0.40919097512211633
116.61942790980315,1.70548058,1026000,0.40919097512211633
117.98339782687688,1.70466268,1038000,0.40919097512211633
119.5746960634629,1.70383143,1052000,0.40919097512211633
121.1659943000489,1.70286953,1066000,0.40919097512211633
122.52996421712261,1.70208073,1078000,0.40919097512211633
124.12126245370862,1.70123243,1092000,0.40919097512211633
125.71256069029464,1.70032036,1106000,0.40919097512211633
127.07653060736834,1.69974220,1118000,0.40919097512211633
128.66782884395437,1.69877017,1132000,0.40919097512211633
130.03179876102809,1.69810581,1144000,0.40919097512211633
131.62309699761408,1.69725692,1158000,0.40919097512211633
133.21439523420008,1.69643259,1172000,0.40919097512211633
134.80569347078608,1.69566905,1186000,0.40919097512211633
136.16966338785983,1.69500947,1198000,0.40919097512211633


==> figdata/measured_step_time/np16.csv <==
wall_clock_hr,val,step,seconds_per_step
0.03478855042511546,2.58781743,2000,0.06261939076520782
0.06957710085023092,2.42505503,4000,0.06261939076520782
0.10436565127534636,2.35439682,6000,0.06261939076520782
0.31309695382603914,2.23010683,18000,0.06261939076520782
0.34788550425115455,2.22279406,20000,0.06261939076520782
0.38267405467627,2.21698165,22000,0.06261939076520782
0.41746260510138544,2.21315408,24000,0.06261939076520782
0.45225115552650097,2.21080303,26000,0.06261939076520782
0.48703970595161644,2.20979309,28000,0.06261939076520782
0.5218282563767318,2.20917392,30000,0.06261939076520782
0.5566168068018473,2.20865345,32000,0.06261939076520782
0.5914053572269627,2.20821071,34000,0.06261939076520782
0.6609824580771937,2.20733666,38000,0.06261939076520782
0.6957710085023091,2.20690894,40000,0.06261939076520782
0.7305595589274246,2.20641065,42000,0.06261939076520782
0.76534810935254,2.20596385,44000,0.06261939076520782
0.8001366597776555,2.20555210,46000,0.06261939076520782
0.8697137606278865,2.20473433,50000,0.06261939076520782
0.9045023110530019,2.20429397,52000,0.06261939076520782
0.9392908614781174,2.20388818,54000,0.06261939076520782
0.9740794119032329,2.20347500,56000,0.06261939076520782
1.0088679623283483,2.20307231,58000,0.06261939076520782
1.0436565127534636,2.20268583,60000,0.06261939076520782
1.3915420170046182,2.19863939,80000,0.06261939076520782
1.8437931725311192,2.19369841,106000,0.06261939076520782
2.2960443280576204,2.18887544,132000,0.06261939076520782
2.7482954835841213,2.18436050,158000,0.06261939076520782
3.200546639110622,2.17991686,184000,0.06261939076520782
3.3049122903859685,2.17888594,190000,0.06261939076520782
3.4440664920864306,2.17759228,198000,0.06261939076520782
3.5832206937868922,2.17635632,206000,0.06261939076520782
3.652797794637123,2.17567611,210000,0.06261939076520782
3.6875863450622384,2.17533374,212000,0.06261939076520782
3.861529097187816,2.17372203,222000,0.06261939076520782
4.000683298888278,2.17242789,230000,0.06261939076520782
4.105048950163624,2.17151356,236000,0.06261939076520782
4.139837500588739,2.17126393,238000,0.06261939076520782
4.2789917022892014,2.17001534,246000,0.06261939076520782
4.418145903989664,2.16871691,254000,0.06261939076520782
4.557300105690126,2.16751194,262000,0.06261939076520782
4.696454307390587,2.16628122,270000,0.06261939076520782
4.835608509091049,2.16512728,278000,0.06261939076520782
4.97476271079151,2.16389251,286000,0.06261939076520782
5.009551261216626,2.16360617,288000,0.06261939076520782
5.113916912491972,2.16268110,294000,0.06261939076520782
5.2878596646175495,2.16123343,304000,0.06261939076520782
5.427013866318012,2.16003990,312000,0.06261939076520782
5.461802416743128,2.15974760,314000,0.06261939076520782
5.566168068018473,2.15886641,320000,0.06261939076520782
5.705322269718935,2.15767264,328000,0.06261939076520782
5.844476471419397,2.15654039,336000,0.06261939076520782
5.914053572269628,2.15595984,340000,0.06261939076520782
5.983630673119859,2.15537810,344000,0.06261939076520782
6.12278487482032,2.15426612,352000,0.06261939076520782
6.2619390765207825,2.15308881,360000,0.06261939076520782
6.3663047277961295,2.15223527,366000,0.06261939076520782
6.401093278221244,2.15194058,368000,0.06261939076520782
6.575036030346822,2.15058112,378000,0.06261939076520782
6.714190232047283,2.14941716,386000,0.06261939076520782
6.81855588332263,2.14858961,392000,0.06261939076520782
6.853344433747745,2.14831686,394000,0.06261939076520782
6.992498635448206,2.14720488,402000,0.06261939076520782
7.1316528371486685,2.14610839,410000,0.06261939076520782
7.2708070388491315,2.14501452,418000,0.06261939076520782
7.409961240549593,2.14393020,426000,0.06261939076520782
7.549115442250055,2.14287877,434000,0.06261939076520782
7.688269643950516,2.14183283,442000,0.06261939076520782
7.723058194375632,2.14151978,444000,0.06261939076520782
7.827423845650978,2.14074302,450000,0.06261939076520782
8.001366597776556,2.13945174,460000,0.06261939076520782
8.140520799477017,2.13845110,468000,0.06261939076520782
8.175309349902133,2.13818383,470000,0.06261939076520782
8.279675001177479,2.13736320,476000,0.06261939076520782
8.41882920287794,2.13631225,484000,0.06261939076520782
8.557983404578403,2.13528109,492000,0.06261939076520782
8.627560505428635,2.13475704,496000,0.06261939076520782
8.697137606278865,2.13420820,500000,0.06261939076520782
8.766714707129095,2.13367152,504000,0.06261939076520782
8.801503257554211,2.13347483,506000,0.06261939076520782
8.871080358404441,2.13296366,510000,0.06261939076520782
8.940657459254671,2.13245654,514000,0.06261939076520782
9.010234560104903,2.13194156,518000,0.06261939076520782
9.079811660955135,2.13140535,522000,0.06261939076520782
9.114600211380251,2.13114667,524000,0.06261939076520782
9.184177312230482,2.13072157,528000,0.06261939076520782
9.253754413080713,2.13019180,532000,0.06261939076520782
9.323331513930942,2.12969255,536000,0.06261939076520782
9.358120064356058,2.12945032,538000,0.06261939076520782
9.42769716520629,2.12893295,542000,0.06261939076520782
9.49727426605652,2.12847114,546000,0.06261939076520782
9.532062816481636,2.12817788,548000,0.06261939076520782
9.566851366906752,2.12793565,550000,0.06261939076520782
9.636428467756982,2.12742329,554000,0.06261939076520782
9.671217018182098,2.12715864,556000,0.06261939076520782
9.740794119032328,2.12666488,560000,0.06261939076520782
9.81037121988256,2.12620378,564000,0.06261939076520782
9.87994832073279,2.12568617,568000,0.06261939076520782
9.914736871157904,2.12546062,570000,0.06261939076520782
9.984313972008136,2.12497187,574000,0.06261939076520782
10.053891072858367,2.12446165,578000,0.06261939076520782
10.123468173708599,2.12396216,582000,0.06261939076520782
10.158256724133714,2.12374854,584000,0.06261939076520782
10.227833824983945,2.12328196,588000,0.06261939076520782
10.297410925834177,2.12276912,592000,0.06261939076520782
10.366988026684407,2.12233424,596000,0.06261939076520782
10.401776577109523,2.12206006,598000,0.06261939076520782
10.436565127534637,2.12183428,600000,0.06261939076520782
10.471353677959753,2.12159562,602000,0.06261939076520782
10.540930778809983,2.12106419,606000,0.06261939076520782
10.610507879660215,2.12062287,610000,0.06261939076520782
10.64529643008533,2.12037587,612000,0.06261939076520782
10.714873530935561,2.11989546,616000,0.06261939076520782
10.88881628306114,2.11871815,626000,0.06261939076520782
11.34106743858764,2.11569428,652000,0.06261939076520782
11.79331859411414,2.11267161,678000,0.06261939076520782
12.24556974964064,2.10969996,704000,0.06261939076520782
12.523878153041565,2.10788059,720000,0.06261939076520782
12.697820905167143,2.10681343,730000,0.06261939076520782
13.150072060693644,2.10393810,756000,0.06261939076520782
13.602323216220144,2.10111213,782000,0.06261939076520782
14.054574371746645,2.09832668,808000,0.06261939076520782
14.506825527273147,2.09555817,834000,0.06261939076520782
14.959076682799648,2.09289408,860000,0.06261939076520782
15.411327838326148,2.09019089,886000,0.06261939076520782
15.863578993852649,2.08761024,912000,0.06261939076520782
16.31583014937915,2.08489633,938000,0.06261939076520782
16.76808130490565,2.08231568,964000,0.06261939076520782
17.220332460432154,2.07980967,990000,0.06261939076520782
17.53342941425819,2.07814956,1008000,0.06261939076520782
17.672583615958654,2.07733870,1016000,0.06261939076520782
18.124834771485155,2.07484579,1042000,0.06261939076520782
18.57708592701165,2.07239628,1068000,0.06261939076520782
19.029337082538152,2.07008171,1094000,0.06261939076520782
19.481588238064656,2.06770515,1120000,0.06261939076520782
19.933839393591157,2.06530643,1146000,0.06261939076520782
20.386090549117657,2.06298304,1172000,0.06261939076520782
20.838341704644158,2.06065392,1198000,0.06261939076520782
21.29059286017066,2.05832958,1224000,0.06261939076520782
21.74284401569716,2.05609155,1250000,0.06261939076520782
22.19509517122366,2.05383801,1276000,0.06261939076520782
22.64734632675016,2.05166984,1302000,0.06261939076520782
23.099597482276664,2.04959583,1328000,0.06261939076520782
23.551848637803165,2.04742622,1354000,0.06261939076520782
24.004099793329665,2.04534173,1380000,0.06261939076520782
24.456350948856166,2.04333806,1406000,0.06261939076520782
24.908602104382666,2.04124761,1432000,0.06261939076520782
25.360853259909167,2.03916049,1458000,0.06261939076520782
25.813104415435667,2.03707075,1484000,0.06261939076520782
26.265355570962168,2.03510761,1510000,0.06261939076520782
26.71760672648867,2.03312349,1536000,0.06261939076520782
27.169857882015172,2.03121924,1562000,0.06261939076520782
27.622109037541673,2.02928376,1588000,0.06261939076520782
28.074360193068173,2.02743626,1614000,0.06261939076520782
28.526611348594674,2.02550268,1640000,0.06261939076520782
28.978862504121174,2.02356935,1666000,0.06261939076520782
29.431113659647675,2.02171254,1692000,0.06261939076520782
29.883364815174176,2.01986074,1718000,0.06261939076520782
30.335615970700676,2.01802468,1744000,0.06261939076520782
30.78786712622718,2.01625896,1770000,0.06261939076520782
31.24011828175368,2.01450491,1796000,0.06261939076520782
31.657580886855065,2.01287985,1820000,0.06261939076520782
31.69236943728018,2.01274180,1822000,0.06261939076520782
32.14462059280668,2.01093793,1848000,0.06261939076520782
32.596871748333186,2.00921988,1874000,0.06261939076520782
32.6316602987583,2.00911665,1876000,0.06261939076520782
33.04912290385968,2.00744224,1900000,0.06261939076520782
33.50137405938619,2.00577378,1926000,0.06261939076520782
33.64052826108665,2.00525594,1934000,0.06261939076520782
33.953625214912684,2.00408459,1952000,0.06261939076520782
34.40587637043919,2.00231481,1978000,0.06261939076520782
34.614607672989884,2.00156546,1990000,0.06261939076520782
34.858127525965685,2.00063944,2004000,0.06261939076520782
35.31037868149219,1.99907100,2030000,0.06261939076520782
35.62347563531823,1.99793601,2048000,0.06261939076520782
35.762629837018686,1.99742854,2056000,0.06261939076520782
36.21488099254519,1.99594355,2082000,0.06261939076520782
36.59755504722146,1.99455273,2104000,0.06261939076520782
36.667132148071694,1.99430919,2108000,0.06261939076520782
37.11938330359819,1.99273717,2134000,0.06261939076520782
37.571634459124695,1.99117661,2160000,0.06261939076520782
38.02388561465119,1.98964036,2186000,0.06261939076520782
38.476136770177696,1.98805177,2212000,0.06261939076520782
38.58050242145304,1.98769891,2218000,0.06261939076520782
38.92838792570419,1.98649240,2238000,0.06261939076520782
39.3806390812307,1.98505974,2264000,0.06261939076520782
39.55458183335628,1.98440218,2274000,0.06261939076520782
39.832890236757194,1.98347878,2290000,0.06261939076520782
40.285141392283705,1.98200476,2316000,0.06261939076520782
40.52866124525951,1.98119497,2330000,0.06261939076520782
40.7373925478102,1.98050773,2342000,0.06261939076520782
41.189643703336706,1.97904205,2368000,0.06261939076520782
41.53752920758786,1.97788429,2388000,0.06261939076520782
41.6418948588632,1.97762990,2394000,0.06261939076520782
42.09414601438971,1.97621000,2420000,0.06261939076520782
42.51160861949109,1.97480345,2444000,0.06261939076520782
42.546397169916204,1.97471225,2446000,0.06261939076520782
42.99864832544271,1.97336304,2472000,0.06261939076520782
43.450899480969206,1.97190821,2498000,0.06261939076520782
43.48568803139432,1.97179043,2500000,0.06261939076520782
43.90315063649571,1.97050333,2524000,0.06261939076520782
44.35540179202221,1.96912825,2550000,0.06261939076520782
44.49455599372267,1.96870458,2558000,0.06261939076520782
44.80765294754871,1.96773338,2576000,0.06261939076520782
45.25990410307521,1.96645355,2602000,0.06261939076520782
45.4686354056259,1.96584427,2614000,0.06261939076520782
45.71215525860171,1.96515357,2628000,0.06261939076520782
46.16440641412821,1.96381533,2654000,0.06261939076520782
46.47750336795425,1.96287858,2672000,0.06261939076520782
46.61665756965471,1.96242118,2680000,0.06261939076520782
47.06890872518121,1.96117795,2706000,0.06261939076520782
47.45158277985748,1.96000600,2728000,0.06261939076520782
47.52115988070772,1.95984375,2732000,0.06261939076520782
47.97341103623422,1.95858586,2758000,0.06261939076520782
48.42566219176072,1.95724285,2784000,0.06261939076520782
48.87791334728722,1.95604014,2810000,0.06261939076520782
49.33016450281372,1.95476413,2836000,0.06261939076520782
49.43453015408906,1.95443606,2842000,0.06261939076520782
49.78241565834022,1.95345819,2862000,0.06261939076520782
50.234666813866724,1.95221150,2888000,0.06261939076520782
50.4086095659923,1.95173287,2898000,0.06261939076520782
50.68691796939322,1.95094264,2914000,0.06261939076520782
51.139169124919725,1.94978988,2940000,0.06261939076520782
51.417477528320646,1.94897342,2956000,0.06261939076520782
51.59142028044622,1.94851673,2966000,0.06261939076520782
52.043671435972726,1.94735003,2992000,0.06261939076520782
52.391556940223886,1.94636965,3012000,0.06261939076520782
52.49592259149922,1.94604039,3018000,0.06261939076520782
52.94817374702573,1.94483888,3044000,0.06261939076520782
53.36563635212711,1.94370377,3068000,0.06261939076520782
53.400424902552224,1.94363403,3070000,0.06261939076520782
53.85267605807873,1.94240415,3096000,0.06261939076520782
54.304927213605225,1.94128156,3122000,0.06261939076520782
54.374504314455464,1.94105768,3126000,0.06261939076520782
54.757178369131736,1.93998110,3148000,0.06261939076520782
55.20942952465823,1.93878591,3174000,0.06261939076520782
55.3485837263587,1.93844533,3182000,0.06261939076520782
55.66168068018474,1.93764925,3200000,0.06261939076520782
56.113931835711234,1.93648326,3226000,0.06261939076520782
56.2530860374117,1.93611956,3234000,0.06261939076520782
57.331531100590276,1.93353093,3296000,0.06261939076520782
58.37518761334374,1.93099380,3356000,0.06261939076520782
59.21011282354651,1.92903626,3404000,0.06261939076520782
60.253769336299975,1.92639911,3464000,0.06261939076520782
61.29742584905344,1.92387748,3524000,0.06261939076520782
62.306293811381785,1.92157018,3582000,0.06261939076520782
63.34995032413525,1.91913211,3642000,0.06261939076520782
64.3588182864636,1.91688097,3700000,0.06261939076520782
65.40247479921706,1.91455877,3760000,0.06261939076520782
66.44613131197052,1.91240692,3820000,0.06261939076520782
67.45499927429887,1.91019297,3878000,0.06261939076520782
68.49865578705234,1.90811944,3938000,0.06261939076520782
69.5423122998058,1.90589225,3998000,0.06261939076520782
70.72512301425972,1.90340281,4066000,0.06261939076520782
71.94272227913876,1.90081787,4136000,0.06261939076520782
72.98637879189224,1.89882123,4196000,0.06261939076520782
74.03003530464571,1.89675653,4256000,0.06261939076520782
75.03890326697403,1.89483738,4314000,0.06261939076520782
76.0825597797275,1.89280677,4374000,0.06261939076520782
77.12621629248096,1.89088416,4434000,0.06261939076520782
78.13508425480931,1.88902855,4492000,0.06261939076520782
79.28310641883813,1.88700306,4558000,0.06261939076520782
80.32676293159159,1.88519537,4618000,0.06261939076520782
81.33563089391994,1.88339067,4676000,0.06261939076520782
82.37928740667341,1.88158548,4736000,0.06261939076520782
83.42294391942687,1.87967682,4796000,0.06261939076520782
84.43181188175521,1.87785995,4854000,0.06261939076520782
85.47546839450868,1.87606680,4914000,0.06261939076520782
86.51912490726214,1.87450254,4974000,0.06261939076520782
87.56278142001561,1.87269711,5034000,0.06261939076520782
88.60643793276907,1.87090766,5094000,0.06261939076520782
89.65009444552254,1.86927187,5154000,0.06261939076520782
90.6589624078509,1.86771727,5212000,0.06261939076520782
91.70261892060435,1.86613500,5272000,0.06261939076520782
92.74627543335781,1.86455894,5332000,0.06261939076520782
93.78993194611127,1.86291707,5392000,0.06261939076520782
94.83358845886474,1.86126053,5452000,0.06261939076520782
95.8772449716182,1.85976326,5512000,0.06261939076520782
96.92090148437167,1.85818815,5572000,0.06261939076520782
97.92976944670002,1.85659862,5630000,0.06261939076520782
98.97342595945348,1.85511184,5690000,0.06261939076520782
100.01708247220694,1.85371542,5750000,0.06261939076520782
101.0607389849604,1.85221803,5810000,0.06261939076520782
102.10439549771387,1.85083878,5870000,0.06261939076520782
103.14805201046732,1.84947693,5930000,0.06261939076520782
104.1917085232208,1.84800041,5990000,0.06261939076520782
105.23536503597427,1.84660304,6050000,0.06261939076520782
107.3226780614812,1.84383237,6170000,0.06261939076520782
108.36633457423466,1.84254491,6230000,0.06261939076520782
109.40999108698811,1.84117699,6290000,0.06261939076520782
110.45364759974157,1.83995318,6350000,0.06261939076520782
111.49730411249504,1.83867669,6410000,0.06261939076520782
112.5409606252485,1.83724403,6470000,0.06261939076520782
113.58461713800197,1.83605945,6530000,0.06261939076520782
114.62827365075543,1.83471501,6590000,0.06261939076520782
115.6719301635089,1.83341527,6650000,0.06261939076520782
116.71558667626236,1.83224654,6710000,0.06261939076520782
117.7244546385907,1.83100319,6768000,0.06261939076520782
118.76811115134417,1.82987714,6828000,0.06261939076520782
119.84655621452275,1.82860661,6890000,0.06261939076520782
120.8554241768511,1.82742321,6948000,0.06261939076520782
121.89908068960456,1.82620394,7008000,0.06261939076520782
122.94273720235803,1.82495439,7068000,0.06261939076520782
123.95160516468638,1.82387185,7126000,0.06261939076520782
124.99526167743984,1.82282448,7186000,0.06261939076520782
126.0389181901933,1.82174134,7246000,0.06261939076520782
127.08257470294676,1.82063282,7306000,0.06261939076520782
128.12623121570022,1.81956995,7366000,0.06261939076520782
129.1698877284537,1.81850195,7426000,0.06261939076520782
130.17875569078205,1.81750941,7484000,0.06261939076520782
131.25720075396063,1.81630230,7546000,0.06261939076520782


==> figdata/measured_step_time/np256.csv <==
wall_clock_hr,val,step,seconds_per_step
0.10693135908320814,2.31849456,2000,0.19247644634977465
0.21386271816641628,2.18904781,4000,0.19247644634977465
0.32079407724962444,2.12079024,6000,0.19247644634977465
0.9623822317488733,1.95923221,18000,0.19247644634977465
1.0693135908320814,1.94914150,20000,0.19247644634977465
1.1762449499152894,1.94155169,22000,0.19247644634977465
1.2831763089984978,1.93750322,24000,0.19247644634977465
1.3901076680817057,1.93517566,26000,0.19247644634977465
1.4970390271649139,1.93358541,28000,0.19247644634977465
1.603970386248122,1.93231034,30000,0.19247644634977465
1.7109017453313302,1.93136132,32000,0.19247644634977465
1.8178331044145382,1.93077374,34000,0.19247644634977465
2.0316958225809545,1.92978227,38000,0.19247644634977465
2.138627181664163,1.92931867,40000,0.19247644634977465
2.245558540747371,1.92878234,42000,0.19247644634977465
2.3524898998305788,1.92831373,44000,0.19247644634977465
2.459421258913787,1.92789936,46000,0.19247644634977465
2.673283977080203,1.92700875,50000,0.19247644634977465
2.7802153361634114,1.92657566,52000,0.19247644634977465
2.88714669524662,1.92610765,54000,0.19247644634977465
2.9940780543298278,1.92568040,56000,0.19247644634977465
3.101009413413036,1.92526197,58000,0.19247644634977465
3.207940772496244,1.92485011,60000,0.19247644634977465
3.528734849745869,1.92355716,66000,0.19247644634977465
4.277254363328326,1.92051184,80000,0.19247644634977465
5.025773876910782,1.91770327,94000,0.19247644634977465
5.667362031410031,1.91535223,106000,0.19247644634977465
7.057469699491738,1.91049111,132000,0.19247644634977465
8.447577367573443,1.90573621,158000,0.19247644634977465
9.837685035655149,1.90124583,184000,0.19247644634977465
10.158479112904773,1.90018356,190000,0.19247644634977465
10.586204549237605,1.89888930,198000,0.19247644634977465
11.013929985570439,1.89756286,206000,0.19247644634977465
11.227792703736855,1.89692795,210000,0.19247644634977465
11.334724062820062,1.89657974,212000,0.19247644634977465
11.869380858236102,1.89498353,222000,0.19247644634977465
12.297106294568936,1.89367414,230000,0.19247644634977465
12.617900371818559,1.89270556,236000,0.19247644634977465
12.72483173090177,1.89242351,238000,0.19247644634977465
13.152557167234601,1.89109564,246000,0.19247644634977465
13.580282603567435,1.88988078,254000,0.19247644634977465
14.008008039900266,1.88857329,262000,0.19247644634977465
14.328802117149891,1.88770628,268000,0.19247644634977465
14.435733476233098,1.88740599,270000,0.19247644634977465
14.863458912565932,1.88616323,278000,0.19247644634977465
15.291184348898765,1.88501143,286000,0.19247644634977465
15.398115707981972,1.88463342,288000,0.19247644634977465
15.505047067065181,1.88434935,290000,0.19247644634977465
15.718909785231595,1.88374305,294000,0.19247644634977465
16.253566580647636,1.88227308,304000,0.19247644634977465
16.57436065789726,1.88140380,310000,0.19247644634977465
16.68129201698047,1.88114727,312000,0.19247644634977465
16.788223376063677,1.88087440,314000,0.19247644634977465
17.109017453313303,1.88002884,320000,0.19247644634977465
17.536742889646135,1.87886953,328000,0.19247644634977465
17.75060560781255,1.87830722,332000,0.19247644634977465
17.964468325978967,1.87777996,336000,0.19247644634977465
18.178331044145384,1.87722540,340000,0.19247644634977465
18.3921937623118,1.87664795,344000,0.19247644634977465
18.81991919864463,1.87549007,352000,0.19247644634977465
18.92685055772784,1.87517977,354000,0.19247644634977465
19.247644634977465,1.87438202,360000,0.19247644634977465
19.568438712227092,1.87359822,366000,0.19247644634977465
19.675370071310297,1.87335539,368000,0.19247644634977465
19.996164148559924,1.87247717,374000,0.19247644634977465
20.210026866726338,1.87193978,378000,0.19247644634977465
20.63775230305917,1.87091029,386000,0.19247644634977465
20.958546380308796,1.87007248,392000,0.19247644634977465
21.065477739392005,1.86988068,394000,0.19247644634977465
21.17240909847521,1.86962473,396000,0.19247644634977465
21.493203175724837,1.86873317,402000,0.19247644634977465
21.92092861205767,1.86770713,410000,0.19247644634977465
22.348654048390504,1.86672223,418000,0.19247644634977465
22.776379484723332,1.86562061,426000,0.19247644634977465
23.204104921056164,1.86460066,434000,0.19247644634977465
23.417967639222585,1.86409771,438000,0.19247644634977465
23.631830357389,1.86360431,442000,0.19247644634977465
23.738761716472204,1.86331749,444000,0.19247644634977465
24.05955579372183,1.86257386,450000,0.19247644634977465
24.59421258913787,1.86130476,460000,0.19247644634977465
25.021938025470703,1.86029899,468000,0.19247644634977465
25.128869384553912,1.86007154,470000,0.19247644634977465
25.44966346180354,1.85936511,476000,0.19247644634977465
25.77045753905316,1.85865223,482000,0.19247644634977465
25.87738889813637,1.85841930,484000,0.19247644634977465
26.305114334469202,1.85745251,492000,0.19247644634977465
26.518977052635616,1.85688984,496000,0.19247644634977465
26.732839770802038,1.85643148,500000,0.19247644634977465
26.839771129885243,1.85618556,502000,0.19247644634977465
26.94670248896845,1.85594952,504000,0.19247644634977465
27.053633848051657,1.85573435,506000,0.19247644634977465
27.267496566218075,1.85527134,510000,0.19247644634977465
27.481359284384492,1.85480607,514000,0.19247644634977465
27.69522200255091,1.85434842,518000,0.19247644634977465
27.909084720717324,1.85388482,522000,0.19247644634977465
28.016016079800533,1.85365224,524000,0.19247644634977465
28.22987879796695,1.85312927,528000,0.19247644634977465
28.443741516133365,1.85266662,532000,0.19247644634977465
28.657604234299782,1.85222888,536000,0.19247644634977465
28.76453559338299,1.85204649,538000,0.19247644634977465
28.978398311549405,1.85158038,542000,0.19247644634977465
29.192261029715823,1.85111856,546000,0.19247644634977465
29.29919238879903,1.85084677,548000,0.19247644634977465
29.406123747882237,1.85068715,550000,0.19247644634977465
29.619986466048655,1.85020268,554000,0.19247644634977465
29.726917825131864,1.84997129,556000,0.19247644634977465
29.940780543298278,1.84952796,560000,0.19247644634977465
30.154643261464695,1.84905934,564000,0.19247644634977465
30.261574620547904,1.84880030,566000,0.19247644634977465
30.36850597963111,1.84862494,568000,0.19247644634977465
30.47543733871432,1.84833026,570000,0.19247644634977465
30.689300056880736,1.84799349,574000,0.19247644634977465
30.90316277504715,1.84752905,578000,0.19247644634977465
31.117025493213568,1.84703493,582000,0.19247644634977465
31.223956852296777,1.84677970,584000,0.19247644634977465
31.43781957046319,1.84639215,588000,0.19247644634977465
31.65168228862961,1.84597909,592000,0.19247644634977465
31.865545006796026,1.84544468,596000,0.19247644634977465
31.97247636587923,1.84525275,598000,0.19247644634977465
32.079407724962444,1.84501922,600000,0.19247644634977465
32.18633908404565,1.84482729,602000,0.19247644634977465
32.40020180221207,1.84436214,606000,0.19247644634977465
32.614064520378484,1.84392095,610000,0.19247644634977465
32.72099587946169,1.84370661,612000,0.19247644634977465
32.93485859762811,1.84329438,616000,0.19247644634977465
33.46951539304415,1.84219408,626000,0.19247644634977465
33.683378111210565,1.84180820,630000,0.19247644634977465
34.85962306112585,1.83946002,652000,0.19247644634977465
36.03586801104114,1.83715165,674000,0.19247644634977465
36.249730729207556,1.83674645,678000,0.19247644634977465
37.10518160187323,1.83515024,694000,0.19247644634977465
37.63983839728926,1.83412623,704000,0.19247644634977465
38.28142655178851,1.83287370,716000,0.19247644634977465
39.02994606537097,1.83149028,730000,0.19247644634977465
39.4576715017038,1.83065498,738000,0.19247644634977465
40.420053733452676,1.82901156,756000,0.19247644634977465
40.52698509253588,1.82877576,758000,0.19247644634977465
41.703230042451175,1.82666004,780000,0.19247644634977465
41.81016140153439,1.82650971,782000,0.19247644634977465
42.87947499236647,1.82462037,802000,0.19247644634977465
44.26958266044817,1.82218504,828000,0.19247644634977465
45.65969032852987,1.81976736,854000,0.19247644634977465
46.83593527844517,1.81780553,876000,0.19247644634977465
48.11911158744366,1.81570971,900000,0.19247644634977465
49.50921925552537,1.81351328,926000,0.19247644634977465
50.89932692360708,1.81130195,952000,0.19247644634977465
52.289434591688774,1.80920506,978000,0.19247644634977465
53.57261090068728,1.80724347,1002000,0.19247644634977465
54.962718568768985,1.80515027,1028000,0.19247644634977465
56.35282623685069,1.80307019,1054000,0.19247644634977465
57.63600254584919,1.80119812,1078000,0.19247644634977465
59.02611021393089,1.79924071,1104000,0.19247644634977465
60.416217882012596,1.79723668,1130000,0.19247644634977465
61.8063255500943,1.79536414,1156000,0.19247644634977465
63.089501859092806,1.79361308,1180000,0.19247644634977465
64.47960952717452,1.79181230,1206000,0.19247644634977465
65.86971719525621,1.78998399,1232000,0.19247644634977465
67.25982486333791,1.78817046,1258000,0.19247644634977465
68.54300117233642,1.78662264,1282000,0.19247644634977465
69.93310884041811,1.78486598,1308000,0.19247644634977465
71.21628514941662,1.78328729,1332000,0.19247644634977465
72.60639281749833,1.78166270,1358000,0.19247644634977465
73.99650048558004,1.77998388,1384000,0.19247644634977465
75.38660815366174,1.77836335,1410000,0.19247644634977465
76.66978446266023,1.77680457,1434000,0.19247644634977465
78.05989213074194,1.77519262,1460000,0.19247644634977465
79.44999979882365,1.77366042,1486000,0.19247644634977465
80.84010746690535,1.77209902,1512000,0.19247644634977465
82.12328377590386,1.77075875,1536000,0.19247644634977465
83.51339144398555,1.76915455,1562000,0.19247644634977465
84.90349911206727,1.76772451,1588000,0.19247644634977465
86.29360678014896,1.76623046,1614000,0.19247644634977465
87.57678308914747,1.76492345,1638000,0.19247644634977465
88.96689075722917,1.76339626,1664000,0.19247644634977465
90.25006706622767,1.76216578,1688000,0.19247644634977465
91.64017473430937,1.76082027,1714000,0.19247644634977465
93.03028240239108,1.75945449,1740000,0.19247644634977465
94.42039007047279,1.75813437,1766000,0.19247644634977465
95.70356637947128,1.75688815,1790000,0.19247644634977465
97.09367404755298,1.75558066,1816000,0.19247644634977465
98.4837817156347,1.75428319,1842000,0.19247644634977465
99.76695802463318,1.75307095,1866000,0.19247644634977465
101.15706569271491,1.75183475,1892000,0.19247644634977465
102.5471733607966,1.75057650,1918000,0.19247644634977465
103.9372810288783,1.74949658,1944000,0.19247644634977465
105.32738869696001,1.74819279,1970000,0.19247644634977465
106.71749636504171,1.74696708,1996000,0.19247644634977465
109.39078034212191,1.74479914,2046000,0.19247644634977465
110.78088801020364,1.74366856,2072000,0.19247644634977465
112.17099567828534,1.74249113,2098000,0.19247644634977465
113.45417198728384,1.74144042,2122000,0.19247644634977465
114.84427965536554,1.74028659,2148000,0.19247644634977465
116.23438732344725,1.73914087,2174000,0.19247644634977465
117.62449499152895,1.73810351,2200000,0.19247644634977465
118.90767130052745,1.73703074,2224000,0.19247644634977465
120.29777896860915,1.73604047,2250000,0.19247644634977465
121.68788663669086,1.73498464,2276000,0.19247644634977465
123.07799430477257,1.73384082,2302000,0.19247644634977465
124.36117061377107,1.73296618,2326000,0.19247644634977465
125.75127828185276,1.73194325,2352000,0.19247644634977465
127.14138594993449,1.73098409,2378000,0.19247644634977465
128.53149361801619,1.72997224,2404000,0.19247644634977465
129.81466992701468,1.72900379,2428000,0.19247644634977465
131.20477759509637,1.72802746,2454000,0.19247644634977465
132.59488526317807,1.72711778,2480000,0.19247644634977465
133.8780615721766,1.72625244,2504000,0.19247644634977465
134.1988556494262,1.72600532,2510000,0.19247644634977465
138.0483845764217,1.72340679,2582000,0.19247644634977465
139.3315608854202,1.72268307,2606000,0.19247644634977465
140.72166855350193,1.72170508,2632000,0.19247644634977465


==> figdata/plot_clarity_v2/deadline/boundaries.csv <==
x,y
85.93777777777778,0.335694444444444453125
85.93777777777778,0.671388890625
nan,nan
85.93777777777778,0.671388890625
85.93777777777778,0.9333333333333333333333333333333333333332
nan,nan
85.93777777777778,0.9333333333333333333333333333333333333332
85.93777777777778,3.3569444453125
nan,nan
85.93777777777778,3.3569444453125
85.93777777777778,4.666666666666666666666666666666666666668
nan,nan
85.93777777777778,4.666666666666666666666666666666666666668
85.93777777777778,5.770625
nan,nan
11.54125,5.770625
11.54125,6.713888890625
nan,nan
238.9333333333333333333333333333333333333,5.770625
238.9333333333333333333333333333333333333,6.713888890625
nan,nan
11.54125,6.713888890625
11.54125,6.9919445
nan,nan
238.9333333333333333333333333333333333333,6.713888890625
238.9333333333333333333333333333333333333,6.9919445
nan,nan
11.54125,6.9919445
11.54125,9.333333333333333333333333333333333333332
nan,nan
55.935556,6.9919445
55.935556,9.333333333333333333333333333333333333332
nan,nan
238.9333333333333333333333333333333333333,6.9919445
238.9333333333333333333333333333333333333,9.333333333333333333333333333333333333332
nan,nan
11.54125,9.333333333333333333333333333333333333332
11.54125,11.54125
nan,nan
55.935556,9.333333333333333333333333333333333333332
55.935556,11.54125
nan,nan
238.9333333333333333333333333333333333333,9.333333333333333333333333333333333333332
238.9333333333333333333333333333333333333,11.54125
nan,nan
11.54125,11.54125
11.54125,13.983888875
nan,nan
55.935556,11.54125
55.935556,13.983888875
nan,nan
238.9333333333333333333333333333333333333,11.54125
238.9333333333333333333333333333333333333,13.983888875
nan,nan
11.54125,13.983888875
11.54125,16.78472222265625
nan,nan
55.935556,13.983888875
55.935556,16.78472222265625
nan,nan
1194.666666666666666666666666666666666667,13.983888875
1194.666666666666666666666666666666666667,16.78472222265625
nan,nan
11.54125,16.78472222265625
11.54125,17.311875
nan,nan
55.935556,16.78472222265625
55.935556,17.311875
nan,nan
1194.666666666666666666666666666666666667,16.78472222265625
1194.666666666666666666666666666666666667,17.311875
nan,nan
11.54125,17.311875
11.54125,18.66666666666666666666666666666666666667
nan,nan
1194.666666666666666666666666666666666667,17.311875
1194.666666666666666666666666666666666667,18.66666666666666666666666666666666666667
nan,nan
11.54125,18.66666666666666666666666666666666666667
11.54125,23.0825
nan,nan
1194.666666666666666666666666666666666667,18.66666666666666666666666666666666666667
1194.666666666666666666666666666666666667,23.0825
nan,nan
11.54125,23.0825
11.54125,25.281667
nan,nan
4296.888889,23.0825
4296.888889,25.281667
nan,nan
11.54125,25.281667
11.54125,28.853125
nan,nan
4296.888889,25.281667
4296.888889,28.853125
nan,nan
11.54125,28.853125
11.54125,33.5694444453125
nan,nan
11.54125,33.5694444453125
11.54125,34.62375
nan,nan
8593.777778,33.5694444453125
8593.777778,34.62375
nan,nan
11.54125,34.62375
11.54125,37.33333333333333333333333333333333333333
nan,nan
8593.777778,34.62375
8593.777778,37.33333333333333333333333333333333333333
nan,nan
11.54125,37.33333333333333333333333333333333333333
11.54125,40.394375
nan,nan
8593.777778,37.33333333333333333333333333333333333333
8593.777778,40.394375
nan,nan
11.54125,40.394375
11.54125,46.165
nan,nan
11.54125,46.165
11.54125,50.35416666796875
nan,nan
11.54125,50.35416666796875
11.54125,50.563333
nan,nan
12890.666667,50.35416666796875
12890.666667,50.563333
nan,nan
11.54125,50.563333
11.54125,51.935625
nan,nan
12890.666667,50.563333
12890.666667,51.935625
nan,nan
11.54125,51.935625
11.54125,56.000
nan,nan
12890.666667,51.935625
12890.666667,56.000
nan,nan
11.54125,56.000
11.54125,57.70625
nan,nan
12890.666667,56.000
12890.666667,57.70625
nan,nan
11.54125,57.70625
11.54125,60.425
nan,nan
12890.666667,57.70625
12890.666667,60.425
nan,nan
11.54125,60.425
11.54125,63.476875
nan,nan
12890.666667,60.425
12890.666667,63.476875
nan,nan
11.54125,63.476875
11.54125,69.2475
nan,nan
15468.8,63.476875
15468.8,69.2475
nan,nan
11.54125,69.2475
11.54125,74.66666666666666666666666666666666666668
nan,nan
11.54125,74.66666666666666666666666666666666666668
11.54125,75.018125
nan,nan
11.54125,75.018125
11.54125,75.845
nan,nan
11.54125,75.845
11.54125,93.33333333333333333333333333333333333332
nan,nan
11.54125,93.33333333333333333333333333333333333332
11.54125,101.126667
nan,nan
11.54125,101.126667
11.54125,116.6666666666666666666666666666666666667
nan,nan
11.54125,116.6666666666666666666666666666666666667
11.54125,126.408333
nan,nan
29866.66666666666666666666666666666666667,116.6666666666666666666666666666666666667
29866.66666666666666666666666666666666667,126.408333
nan,nan
11.54125,126.408333
11.54125,140.000
nan,nan
29866.66666666666666666666666666666666667,126.408333
29866.66666666666666666666666666666666667,140.000
nan,nan
11.54125,140.000
11.54125,151.69
nan,nan
29866.66666666666666666666666666666666667,140.000
29866.66666666666666666666666666666666667,151.69
nan,nan
11.54125,151.69
11.54125,163.3333333333333333333333333333333333333
nan,nan
29866.66666666666666666666666666666666667,151.69
29866.66666666666666666666666666666666667,163.3333333333333333333333333333333333333
nan,nan
11.54125,163.3333333333333333333333333333333333333
11.54125,186.6666666666666666666666666666666666667
nan,nan
29866.66666666666666666666666666666666667,163.3333333333333333333333333333333333333
29866.66666666666666666666666666666666667,186.6666666666666666666666666666666666667
nan,nan
11.54125,186.6666666666666666666666666666666666667
11.54125,194.2266666666666666666666666666666666667
nan,nan
29866.66666666666666666666666666666666667,186.6666666666666666666666666666666666667
29866.66666666666666666666666666666666667,194.2266666666666666666666666666666666667
nan,nan
11.54125,194.2266666666666666666666666666666666667
11.54125,250
nan,nan
29866.66666666666666666666666666666666667,194.2266666666666666666666666666666666667
29866.66666666666666666666666666666666667,250
nan,nan
85.93777777777778,0.335694444444444453125
92.33,0.335694444444444453125
nan,nan
92.33,0.335694444444444453125
101.126667,0.335694444444444453125
nan,nan
101.126667,0.335694444444444453125
103.87125,0.335694444444444453125
nan,nan
103.87125,0.335694444444444453125
111.871111,0.335694444444444453125
nan,nan
111.871111,0.335694444444444453125
115.4125,0.335694444444444453125
nan,nan
115.4125,0.335694444444444453125
126.408333,0.335694444444444453125
nan,nan
126.408333,0.335694444444444453125
126.95375,0.335694444444444453125
nan,nan
126.95375,0.335694444444444453125
138.495,0.335694444444444453125
nan,nan
138.495,0.335694444444444453125
150.03625,0.335694444444444453125
nan,nan
150.03625,0.335694444444444453125
151.69,0.335694444444444453125
nan,nan
151.69,0.335694444444444453125
171.875556,0.335694444444444453125
nan,nan
171.875556,0.335694444444444453125
238.9333333333333333333333333333333333333,0.335694444444444453125
nan,nan
238.9333333333333333333333333333333333333,0.335694444444444453125
859.377778,0.335694444444444453125
nan,nan
859.377778,0.335694444444444453125
1194.666666666666666666666666666666666667,0.335694444444444453125
nan,nan
1194.666666666666666666666666666666666667,0.335694444444444453125
1718.755556,0.335694444444444453125
nan,nan
1718.755556,0.335694444444444453125
2389.333333333333333333333333333333333333,0.335694444444444453125
nan,nan
2389.333333333333333333333333333333333333,0.335694444444444453125
4296.888889,0.335694444444444453125
nan,nan
4296.888889,0.335694444444444453125
4778.666666666666666666666666666666666667,0.335694444444444453125
nan,nan
4778.666666666666666666666666666666666667,0.335694444444444453125
8593.777778,0.335694444444444453125
nan,nan
8593.777778,0.335694444444444453125
9557.333333333333333333333333333333333333,0.335694444444444453125
nan,nan
9557.333333333333333333333333333333333333,0.335694444444444453125
12890.666667,0.335694444444444453125
nan,nan
12890.666667,0.335694444444444453125
14336.000,0.335694444444444453125
nan,nan
14336.000,0.335694444444444453125
15468.8,0.335694444444444453125
nan,nan
15468.8,0.335694444444444453125
19114.66666666666666666666666666666666667,0.335694444444444453125
nan,nan
19114.66666666666666666666666666666666667,0.335694444444444453125
23893.33333333333333333333333333333333333,0.335694444444444453125
nan,nan
23893.33333333333333333333333333333333333,0.335694444444444453125
29866.66666666666666666666666666666666667,0.335694444444444453125
nan,nan
29866.66666666666666666666666666666666667,0.335694444444444453125
35840.000,0.335694444444444453125
nan,nan
35840.000,0.335694444444444453125
41813.33333333333333333333333333333333333,0.335694444444444453125
nan,nan
41813.33333333333333333333333333333333333,0.335694444444444453125
47786.66666666666666666666666666666666667,0.335694444444444453125
nan,nan
47786.66666666666666666666666666666666667,0.335694444444444453125
49722.02666666666666666666666666666666667,0.335694444444444453125
nan,nan
49722.02666666666666666666666666666666667,0.335694444444444453125
60000,0.335694444444444453125
nan,nan
11.54125,5.770625
23.0825,5.770625
nan,nan
23.0825,5.770625
23.89333333333333333333333333333333333333,5.770625
nan,nan
23.89333333333333333333333333333333333333,5.770625
25.281667,5.770625
nan,nan
25.281667,5.770625
34.62375,5.770625
nan,nan
34.62375,5.770625
46.165,5.770625
nan,nan
46.165,5.770625
50.563333,5.770625
nan,nan
50.563333,5.770625
55.935556,5.770625
nan,nan
55.935556,5.770625
57.70625,5.770625
nan,nan
57.70625,5.770625
69.2475,5.770625
nan,nan
69.2475,5.770625
75.845,5.770625
nan,nan
75.845,5.770625
80.78875,5.770625
nan,nan
80.78875,5.770625
85.93777777777778,5.770625
nan,nan
85.93777777777778,5.770625
92.33,5.770625
nan,nan
92.33,5.770625
101.126667,5.770625
nan,nan
101.126667,5.770625
103.87125,5.770625
nan,nan
103.87125,5.770625
111.871111,5.770625
nan,nan
111.871111,5.770625
115.4125,5.770625
nan,nan
115.4125,5.770625
126.408333,5.770625
nan,nan
126.408333,5.770625
126.95375,5.770625
nan,nan
126.95375,5.770625
138.495,5.770625
nan,nan
138.495,5.770625
150.03625,5.770625
nan,nan
150.03625,5.770625
151.69,5.770625
nan,nan
151.69,5.770625
171.875556,5.770625
nan,nan
171.875556,5.770625
238.9333333333333333333333333333333333333,5.770625
nan,nan
55.935556,6.9919445
57.70625,6.9919445
nan,nan
57.70625,6.9919445
69.2475,6.9919445
nan,nan
69.2475,6.9919445
75.845,6.9919445
nan,nan
75.845,6.9919445
80.78875,6.9919445
nan,nan
80.78875,6.9919445
85.93777777777778,6.9919445
nan,nan
85.93777777777778,6.9919445
92.33,6.9919445
nan,nan
92.33,6.9919445
101.126667,6.9919445
nan,nan
101.126667,6.9919445
103.87125,6.9919445
nan,nan
103.87125,6.9919445
111.871111,6.9919445
nan,nan
111.871111,6.9919445
115.4125,6.9919445
nan,nan
115.4125,6.9919445
126.408333,6.9919445
nan,nan
126.408333,6.9919445
126.95375,6.9919445
nan,nan
126.95375,6.9919445
138.495,6.9919445
nan,nan
138.495,6.9919445
150.03625,6.9919445
nan,nan
150.03625,6.9919445
151.69,6.9919445
nan,nan
151.69,6.9919445
171.875556,6.9919445
nan,nan
171.875556,6.9919445
238.9333333333333333333333333333333333333,6.9919445
nan,nan
238.9333333333333333333333333333333333333,13.983888875
859.377778,13.983888875
nan,nan
859.377778,13.983888875
1194.666666666666666666666666666666666667,13.983888875
nan,nan
55.935556,17.311875
57.70625,17.311875
nan,nan
57.70625,17.311875
69.2475,17.311875
nan,nan
69.2475,17.311875
75.845,17.311875
nan,nan
75.845,17.311875
80.78875,17.311875
nan,nan
80.78875,17.311875
85.93777777777778,17.311875
nan,nan
85.93777777777778,17.311875
92.33,17.311875
nan,nan
92.33,17.311875
101.126667,17.311875
nan,nan
101.126667,17.311875
103.87125,17.311875
nan,nan
103.87125,17.311875
111.871111,17.311875
nan,nan
111.871111,17.311875
115.4125,17.311875
nan,nan
115.4125,17.311875
126.408333,17.311875
nan,nan
126.408333,17.311875
126.95375,17.311875
nan,nan
126.95375,17.311875
138.495,17.311875
nan,nan
138.495,17.311875
150.03625,17.311875
nan,nan
150.03625,17.311875
151.69,17.311875
nan,nan
151.69,17.311875
171.875556,17.311875
nan,nan
171.875556,17.311875
238.9333333333333333333333333333333333333,17.311875
nan,nan
238.9333333333333333333333333333333333333,17.311875
859.377778,17.311875
nan,nan
859.377778,17.311875
1194.666666666666666666666666666666666667,17.311875
nan,nan
1194.666666666666666666666666666666666667,23.0825
1718.755556,23.0825
nan,nan
1718.755556,23.0825
2389.333333333333333333333333333333333333,23.0825
nan,nan
2389.333333333333333333333333333333333333,23.0825
4296.888889,23.0825
nan,nan
4296.888889,28.853125
4778.666666666666666666666666666666666667,28.853125
nan,nan
4778.666666666666666666666666666666666667,28.853125
8593.777778,28.853125
nan,nan
8593.777778,28.853125
9557.333333333333333333333333333333333333,28.853125
nan,nan
9557.333333333333333333333333333333333333,28.853125
12890.666667,28.853125
nan,nan
12890.666667,28.853125
14336.000,28.853125
nan,nan
14336.000,28.853125
15468.8,28.853125
nan,nan
15468.8,28.853125
19114.66666666666666666666666666666666667,28.853125
nan,nan
19114.66666666666666666666666666666666667,28.853125
23893.33333333333333333333333333333333333,28.853125
nan,nan
23893.33333333333333333333333333333333333,28.853125
29866.66666666666666666666666666666666667,28.853125
nan,nan
29866.66666666666666666666666666666666667,28.853125
35840.000,28.853125
nan,nan
35840.000,28.853125
41813.33333333333333333333333333333333333,28.853125
nan,nan
41813.33333333333333333333333333333333333,28.853125
47786.66666666666666666666666666666666667,28.853125
nan,nan
47786.66666666666666666666666666666666667,28.853125
49722.02666666666666666666666666666666667,28.853125
nan,nan
49722.02666666666666666666666666666666667,28.853125
60000,28.853125
nan,nan
8593.777778,33.5694444453125
9557.333333333333333333333333333333333333,33.5694444453125
nan,nan
9557.333333333333333333333333333333333333,33.5694444453125
12890.666667,33.5694444453125
nan,nan
12890.666667,33.5694444453125
14336.000,33.5694444453125
nan,nan
14336.000,33.5694444453125
15468.8,33.5694444453125
nan,nan
15468.8,33.5694444453125
19114.66666666666666666666666666666666667,33.5694444453125
nan,nan
19114.66666666666666666666666666666666667,33.5694444453125
23893.33333333333333333333333333333333333,33.5694444453125
nan,nan
23893.33333333333333333333333333333333333,33.5694444453125
29866.66666666666666666666666666666666667,33.5694444453125
nan,nan
29866.66666666666666666666666666666666667,33.5694444453125
35840.000,33.5694444453125
nan,nan
35840.000,33.5694444453125
41813.33333333333333333333333333333333333,33.5694444453125
nan,nan
41813.33333333333333333333333333333333333,33.5694444453125
47786.66666666666666666666666666666666667,33.5694444453125
nan,nan
47786.66666666666666666666666666666666667,33.5694444453125
49722.02666666666666666666666666666666667,33.5694444453125
nan,nan
49722.02666666666666666666666666666666667,33.5694444453125
60000,33.5694444453125
nan,nan
8593.777778,40.394375
9557.333333333333333333333333333333333333,40.394375
nan,nan
9557.333333333333333333333333333333333333,40.394375
12890.666667,40.394375
nan,nan
12890.666667,40.394375
14336.000,40.394375
nan,nan
14336.000,40.394375
15468.8,40.394375
nan,nan
15468.8,40.394375
19114.66666666666666666666666666666666667,40.394375
nan,nan
19114.66666666666666666666666666666666667,40.394375
23893.33333333333333333333333333333333333,40.394375
nan,nan
23893.33333333333333333333333333333333333,40.394375
29866.66666666666666666666666666666666667,40.394375
nan,nan
29866.66666666666666666666666666666666667,40.394375
35840.000,40.394375
nan,nan
35840.000,40.394375
41813.33333333333333333333333333333333333,40.394375
nan,nan
41813.33333333333333333333333333333333333,40.394375
47786.66666666666666666666666666666666667,40.394375
nan,nan
47786.66666666666666666666666666666666667,40.394375
49722.02666666666666666666666666666666667,40.394375
nan,nan
49722.02666666666666666666666666666666667,40.394375
60000,40.394375
nan,nan
12890.666667,50.35416666796875
14336.000,50.35416666796875
nan,nan
14336.000,50.35416666796875
15468.8,50.35416666796875
nan,nan
15468.8,50.35416666796875
19114.66666666666666666666666666666666667,50.35416666796875
nan,nan
19114.66666666666666666666666666666666667,50.35416666796875
23893.33333333333333333333333333333333333,50.35416666796875
nan,nan
23893.33333333333333333333333333333333333,50.35416666796875
29866.66666666666666666666666666666666667,50.35416666796875
nan,nan
29866.66666666666666666666666666666666667,50.35416666796875
35840.000,50.35416666796875
nan,nan
35840.000,50.35416666796875
41813.33333333333333333333333333333333333,50.35416666796875
nan,nan
41813.33333333333333333333333333333333333,50.35416666796875
47786.66666666666666666666666666666666667,50.35416666796875
nan,nan
47786.66666666666666666666666666666666667,50.35416666796875
49722.02666666666666666666666666666666667,50.35416666796875
nan,nan
49722.02666666666666666666666666666666667,50.35416666796875
60000,50.35416666796875
nan,nan
12890.666667,63.476875
14336.000,63.476875
nan,nan
14336.000,63.476875
15468.8,63.476875
nan,nan
15468.8,69.2475
19114.66666666666666666666666666666666667,69.2475
nan,nan
19114.66666666666666666666666666666666667,69.2475
23893.33333333333333333333333333333333333,69.2475
nan,nan
23893.33333333333333333333333333333333333,69.2475
29866.66666666666666666666666666666666667,69.2475
nan,nan
29866.66666666666666666666666666666666667,69.2475
35840.000,69.2475
nan,nan
35840.000,69.2475
41813.33333333333333333333333333333333333,69.2475
nan,nan
41813.33333333333333333333333333333333333,69.2475
47786.66666666666666666666666666666666667,69.2475
nan,nan
47786.66666666666666666666666666666666667,69.2475
49722.02666666666666666666666666666666667,69.2475
nan,nan
49722.02666666666666666666666666666666667,69.2475
60000,69.2475
nan,nan
29866.66666666666666666666666666666666667,116.6666666666666666666666666666666666667
35840.000,116.6666666666666666666666666666666666667
nan,nan
35840.000,116.6666666666666666666666666666666666667
41813.33333333333333333333333333333333333,116.6666666666666666666666666666666666667
nan,nan
41813.33333333333333333333333333333333333,116.6666666666666666666666666666666666667
47786.66666666666666666666666666666666667,116.6666666666666666666666666666666666667
nan,nan
47786.66666666666666666666666666666666667,116.6666666666666666666666666666666666667
49722.02666666666666666666666666666666667,116.6666666666666666666666666666666666667
nan,nan
49722.02666666666666666666666666666666667,116.6666666666666666666666666666666666667
60000,116.6666666666666666666666666666666666667
nan,nan


==> figdata/plot_clarity_v2/deadline/examples_N2.csv <==
N,average_budget_gpu_hours,total_budget_gpu_hours,loss,label,step,recipe,cell_id,selected_total_gpu_hours,selected_average_gpu_hours,source
2,100,3000,1.78445923,$N=2$\quad1.784,65000,fixed_size_N2,1525,150.03625,75.018125,revision/figdata/reviewer_evidence/fixed_n2_trajectory.csv


==> figdata/plot_clarity_v2/deadline/examples_N256.csv <==
N,average_budget_gpu_hours,total_budget_gpu_hours,loss,label,step,recipe,cell_id,selected_total_gpu_hours,selected_average_gpu_hours,source
256,200,55000,1.7144928106782986,$N=256$\quad1.714,4162000,production_N256,1891,49722.02666666666666666666666666666666667,194.2266666666666666666666666666666666667,revision/figdata/verified/N256.csv


==> figdata/plot_clarity_v2/deadline/examples_N8.csv <==
N,average_budget_gpu_hours,total_budget_gpu_hours,loss,label,step,recipe,cell_id,selected_total_gpu_hours,selected_average_gpu_hours,source
8,10,100,2.06664491,$N=8$\quad2.067,5000,fixed_size_N8,410,55.935556,6.9919445,revision/figdata/reviewer_evidence/fixed_n8_trajectory.csv


==> figdata/plot_clarity_v2/deadline/vertices_N2.csv <==
rectangle_id,x,y,N,category,has_data
12,11.54125,5.770625,2,2,1
12,238.9333333333333333333333333333333333333,5.770625,2,2,1
12,238.9333333333333333333333333333333333333,6.713888890625,2,2,1
12,11.54125,6.713888890625,2,2,1
15,11.54125,6.713888890625,2,2,1
15,238.9333333333333333333333333333333333333,6.713888890625,2,2,1
15,238.9333333333333333333333333333333333333,6.9919445,2,2,1
15,11.54125,6.9919445,2,2,1
18,11.54125,6.9919445,2,2,1
18,55.935556,6.9919445,2,2,1
18,55.935556,9.333333333333333333333333333333333333332,2,2,1
18,11.54125,9.333333333333333333333333333333333333332,2,2,1
22,11.54125,9.333333333333333333333333333333333333332,2,2,1
22,55.935556,9.333333333333333333333333333333333333332,2,2,1
22,55.935556,11.54125,2,2,1
22,11.54125,11.54125,2,2,1
26,11.54125,11.54125,2,2,1
26,55.935556,11.54125,2,2,1
26,55.935556,13.983888875,2,2,1
26,11.54125,13.983888875,2,2,1
30,11.54125,13.983888875,2,2,1
30,55.935556,13.983888875,2,2,1
30,55.935556,16.78472222265625,2,2,1
30,11.54125,16.78472222265625,2,2,1
34,11.54125,16.78472222265625,2,2,1
34,55.935556,16.78472222265625,2,2,1
34,55.935556,17.311875,2,2,1
34,11.54125,17.311875,2,2,1
38,11.54125,17.311875,2,2,1
38,1194.666666666666666666666666666666666667,17.311875,2,2,1
38,1194.666666666666666666666666666666666667,18.66666666666666666666666666666666666667,2,2,1
38,11.54125,18.66666666666666666666666666666666666667,2,2,1
41,11.54125,18.66666666666666666666666666666666666667,2,2,1
41,1194.666666666666666666666666666666666667,18.66666666666666666666666666666666666667,2,2,1
41,1194.666666666666666666666666666666666667,23.0825,2,2,1
41,11.54125,23.0825,2,2,1
44,11.54125,23.0825,2,2,1
44,4296.888889,23.0825,2,2,1
44,4296.888889,25.281667,2,2,1
44,11.54125,25.281667,2,2,1
47,11.54125,25.281667,2,2,1
47,4296.888889,25.281667,2,2,1
47,4296.888889,28.853125,2,2,1
47,11.54125,28.853125,2,2,1
50,11.54125,28.853125,2,2,1
50,60000,28.853125,2,2,1
50,60000,33.5694444453125,2,2,1
50,11.54125,33.5694444453125,2,2,1
52,11.54125,33.5694444453125,2,2,1
52,8593.777778,33.5694444453125,2,2,1
52,8593.777778,34.62375,2,2,1
52,11.54125,34.62375,2,2,1
55,11.54125,34.62375,2,2,1
55,8593.777778,34.62375,2,2,1
55,8593.777778,37.33333333333333333333333333333333333333,2,2,1
55,11.54125,37.33333333333333333333333333333333333333,2,2,1
58,11.54125,37.33333333333333333333333333333333333333,2,2,1
58,8593.777778,37.33333333333333333333333333333333333333,2,2,1
58,8593.777778,40.394375,2,2,1
58,11.54125,40.394375,2,2,1
61,11.54125,40.394375,2,2,1
61,60000,40.394375,2,2,1
61,60000,46.165,2,2,1
61,11.54125,46.165,2,2,1
63,11.54125,46.165,2,2,1
63,60000,46.165,2,2,1
63,60000,50.35416666796875,2,2,1
63,11.54125,50.35416666796875,2,2,1
65,11.54125,50.35416666796875,2,2,1
65,12890.666667,50.35416666796875,2,2,1
65,12890.666667,50.563333,2,2,1
65,11.54125,50.563333,2,2,1
68,11.54125,50.563333,2,2,1
68,12890.666667,50.563333,2,2,1
68,12890.666667,51.935625,2,2,1
68,11.54125,51.935625,2,2,1
71,11.54125,51.935625,2,2,1
71,12890.666667,51.935625,2,2,1
71,12890.666667,56.000,2,2,1
71,11.54125,56.000,2,2,1
74,11.54125,56.000,2,2,1
74,12890.666667,56.000,2,2,1
74,12890.666667,57.70625,2,2,1
74,11.54125,57.70625,2,2,1
77,11.54125,57.70625,2,2,1
77,12890.666667,57.70625,2,2,1
77,12890.666667,60.425,2,2,1
77,11.54125,60.425,2,2,1
80,11.54125,60.425,2,2,1
80,12890.666667,60.425,2,2,1
80,12890.666667,63.476875,2,2,1
80,11.54125,63.476875,2,2,1
83,11.54125,63.476875,2,2,1
83,15468.8,63.476875,2,2,1
83,15468.8,69.2475,2,2,1
83,11.54125,69.2475,2,2,1
86,11.54125,69.2475,2,2,1
86,60000,69.2475,2,2,1
86,60000,74.66666666666666666666666666666666666668,2,2,1
86,11.54125,74.66666666666666666666666666666666666668,2,2,1
88,11.54125,74.66666666666666666666666666666666666668,2,2,1
88,60000,74.66666666666666666666666666666666666668,2,2,1
88,60000,75.018125,2,2,1
88,11.54125,75.018125,2,2,1
90,11.54125,75.018125,2,2,1
90,60000,75.018125,2,2,1
90,60000,75.845,2,2,1
90,11.54125,75.845,2,2,1
92,11.54125,75.845,2,2,1
92,60000,75.845,2,2,1
92,60000,93.33333333333333333333333333333333333332,2,2,1
92,11.54125,93.33333333333333333333333333333333333332,2,2,1
94,11.54125,93.33333333333333333333333333333333333332,2,2,1
94,60000,93.33333333333333333333333333333333333332,2,2,1
94,60000,101.126667,2,2,1
94,11.54125,101.126667,2,2,1
96,11.54125,101.126667,2,2,1
96,60000,101.126667,2,2,1
96,60000,116.6666666666666666666666666666666666667,2,2,1
96,11.54125,116.6666666666666666666666666666666666667,2,2,1
98,11.54125,116.6666666666666666666666666666666666667,2,2,1
98,29866.66666666666666666666666666666666667,116.6666666666666666666666666666666666667,2,2,1
98,29866.66666666666666666666666666666666667,126.408333,2,2,1
98,11.54125,126.408333,2,2,1
101,11.54125,126.408333,2,2,1
101,29866.66666666666666666666666666666666667,126.408333,2,2,1
101,29866.66666666666666666666666666666666667,140.000,2,2,1
101,11.54125,140.000,2,2,1
104,11.54125,140.000,2,2,1
104,29866.66666666666666666666666666666666667,140.000,2,2,1
104,29866.66666666666666666666666666666666667,151.69,2,2,1
104,11.54125,151.69,2,2,1
107,11.54125,151.69,2,2,1
107,29866.66666666666666666666666666666666667,151.69,2,2,1
107,29866.66666666666666666666666666666666667,163.3333333333333333333333333333333333333,2,2,1
107,11.54125,163.3333333333333333333333333333333333333,2,2,1
110,11.54125,163.3333333333333333333333333333333333333,2,2,1
110,29866.66666666666666666666666666666666667,163.3333333333333333333333333333333333333,2,2,1
110,29866.66666666666666666666666666666666667,186.6666666666666666666666666666666666667,2,2,1
110,11.54125,186.6666666666666666666666666666666666667,2,2,1
113,11.54125,186.6666666666666666666666666666666666667,2,2,1
113,29866.66666666666666666666666666666666667,186.6666666666666666666666666666666666667,2,2,1
113,29866.66666666666666666666666666666666667,194.2266666666666666666666666666666666667,2,2,1
113,11.54125,194.2266666666666666666666666666666666667,2,2,1
116,11.54125,194.2266666666666666666666666666666666667,2,2,1
116,29866.66666666666666666666666666666666667,194.2266666666666666666666666666666666667,2,2,1
116,29866.66666666666666666666666666666666667,250,2,2,1
116,11.54125,250,2,2,1


==> figdata/plot_clarity_v2/deadline/vertices_N256.csv <==
rectangle_id,x,y,N,category,has_data
2,85.93777777777778,0.335694444444444453125,256,4,1
2,60000,0.335694444444444453125,256,4,1
2,60000,0.671388890625,256,4,1
2,85.93777777777778,0.671388890625,256,4,1
4,85.93777777777778,0.671388890625,256,4,1
4,60000,0.671388890625,256,4,1
4,60000,0.9333333333333333333333333333333333333332,256,4,1
4,85.93777777777778,0.9333333333333333333333333333333333333332,256,4,1
6,85.93777777777778,0.9333333333333333333333333333333333333332,256,4,1
6,60000,0.9333333333333333333333333333333333333332,256,4,1
6,60000,3.3569444453125,256,4,1
6,85.93777777777778,3.3569444453125,256,4,1
8,85.93777777777778,3.3569444453125,256,4,1
8,60000,3.3569444453125,256,4,1
8,60000,4.666666666666666666666666666666666666668,256,4,1
8,85.93777777777778,4.666666666666666666666666666666666666668,256,4,1
10,85.93777777777778,4.666666666666666666666666666666666666668,256,4,1
10,60000,4.666666666666666666666666666666666666668,256,4,1
10,60000,5.770625,256,4,1
10,85.93777777777778,5.770625,256,4,1
13,238.9333333333333333333333333333333333333,5.770625,256,4,1
13,60000,5.770625,256,4,1
13,60000,6.713888890625,256,4,1
13,238.9333333333333333333333333333333333333,6.713888890625,256,4,1
16,238.9333333333333333333333333333333333333,6.713888890625,256,4,1
16,60000,6.713888890625,256,4,1
16,60000,6.9919445,256,4,1
16,238.9333333333333333333333333333333333333,6.9919445,256,4,1
20,238.9333333333333333333333333333333333333,6.9919445,256,4,1
20,60000,6.9919445,256,4,1
20,60000,9.333333333333333333333333333333333333332,256,4,1
20,238.9333333333333333333333333333333333333,9.333333333333333333333333333333333333332,256,4,1
24,238.9333333333333333333333333333333333333,9.333333333333333333333333333333333333332,256,4,1
24,60000,9.333333333333333333333333333333333333332,256,4,1
24,60000,11.54125,256,4,1
24,238.9333333333333333333333333333333333333,11.54125,256,4,1
28,238.9333333333333333333333333333333333333,11.54125,256,4,1
28,60000,11.54125,256,4,1
28,60000,13.983888875,256,4,1
28,238.9333333333333333333333333333333333333,13.983888875,256,4,1
32,1194.666666666666666666666666666666666667,13.983888875,256,4,1
32,60000,13.983888875,256,4,1
32,60000,16.78472222265625,256,4,1
32,1194.666666666666666666666666666666666667,16.78472222265625,256,4,1
36,1194.666666666666666666666666666666666667,16.78472222265625,256,4,1
36,60000,16.78472222265625,256,4,1
36,60000,17.311875,256,4,1
36,1194.666666666666666666666666666666666667,17.311875,256,4,1
39,1194.666666666666666666666666666666666667,17.311875,256,4,1
39,60000,17.311875,256,4,1
39,60000,18.66666666666666666666666666666666666667,256,4,1
39,1194.666666666666666666666666666666666667,18.66666666666666666666666666666666666667,256,4,1
42,1194.666666666666666666666666666666666667,18.66666666666666666666666666666666666667,256,4,1
42,60000,18.66666666666666666666666666666666666667,256,4,1
42,60000,23.0825,256,4,1
42,1194.666666666666666666666666666666666667,23.0825,256,4,1
45,4296.888889,23.0825,256,4,1
45,60000,23.0825,256,4,1
45,60000,25.281667,256,4,1
45,4296.888889,25.281667,256,4,1
48,4296.888889,25.281667,256,4,1
48,60000,25.281667,256,4,1
48,60000,28.853125,256,4,1
48,4296.888889,28.853125,256,4,1
53,8593.777778,33.5694444453125,256,4,1
53,60000,33.5694444453125,256,4,1
53,60000,34.62375,256,4,1
53,8593.777778,34.62375,256,4,1
56,8593.777778,34.62375,256,4,1
56,60000,34.62375,256,4,1
56,60000,37.33333333333333333333333333333333333333,256,4,1
56,8593.777778,37.33333333333333333333333333333333333333,256,4,1
59,8593.777778,37.33333333333333333333333333333333333333,256,4,1
59,60000,37.33333333333333333333333333333333333333,256,4,1
59,60000,40.394375,256,4,1
59,8593.777778,40.394375,256,4,1
66,12890.666667,50.35416666796875,256,4,1
66,60000,50.35416666796875,256,4,1
66,60000,50.563333,256,4,1
66,12890.666667,50.563333,256,4,1
69,12890.666667,50.563333,256,4,1
69,60000,50.563333,256,4,1
69,60000,51.935625,256,4,1
69,12890.666667,51.935625,256,4,1
72,12890.666667,51.935625,256,4,1
72,60000,51.935625,256,4,1
72,60000,56.000,256,4,1
72,12890.666667,56.000,256,4,1
75,12890.666667,56.000,256,4,1
75,60000,56.000,256,4,1
75,60000,57.70625,256,4,1
75,12890.666667,57.70625,256,4,1
78,12890.666667,57.70625,256,4,1
78,60000,57.70625,256,4,1
78,60000,60.425,256,4,1
78,12890.666667,60.425,256,4,1
81,12890.666667,60.425,256,4,1
81,60000,60.425,256,4,1
81,60000,63.476875,256,4,1
81,12890.666667,63.476875,256,4,1
84,15468.8,63.476875,256,4,1
84,60000,63.476875,256,4,1
84,60000,69.2475,256,4,1
84,15468.8,69.2475,256,4,1
99,29866.66666666666666666666666666666666667,116.6666666666666666666666666666666666667,256,4,1
99,60000,116.6666666666666666666666666666666666667,256,4,1
99,60000,126.408333,256,4,1
99,29866.66666666666666666666666666666666667,126.408333,256,4,1
102,29866.66666666666666666666666666666666667,126.408333,256,4,1
102,60000,126.408333,256,4,1
102,60000,140.000,256,4,1
102,29866.66666666666666666666666666666666667,140.000,256,4,1
105,29866.66666666666666666666666666666666667,140.000,256,4,1
105,60000,140.000,256,4,1
105,60000,151.69,256,4,1
105,29866.66666666666666666666666666666666667,151.69,256,4,1
108,29866.66666666666666666666666666666666667,151.69,256,4,1
108,60000,151.69,256,4,1
108,60000,163.3333333333333333333333333333333333333,256,4,1
108,29866.66666666666666666666666666666666667,163.3333333333333333333333333333333333333,256,4,1
111,29866.66666666666666666666666666666666667,163.3333333333333333333333333333333333333,256,4,1
111,60000,163.3333333333333333333333333333333333333,256,4,1
111,60000,186.6666666666666666666666666666666666667,256,4,1
111,29866.66666666666666666666666666666666667,186.6666666666666666666666666666666666667,256,4,1
114,29866.66666666666666666666666666666666667,186.6666666666666666666666666666666666667,256,4,1
114,60000,186.6666666666666666666666666666666666667,256,4,1
114,60000,194.2266666666666666666666666666666666667,256,4,1
114,29866.66666666666666666666666666666666667,194.2266666666666666666666666666666666667,256,4,1
117,29866.66666666666666666666666666666666667,194.2266666666666666666666666666666666667,256,4,1
117,60000,194.2266666666666666666666666666666666667,256,4,1
117,60000,250,256,4,1
117,29866.66666666666666666666666666666666667,250,256,4,1


==> figdata/plot_clarity_v2/deadline/vertices_N8.csv <==
rectangle_id,x,y,N,category,has_data
0,1,0.25,8,3,1
0,60000,0.25,8,3,1
0,60000,0.335694444444444453125,8,3,1
0,1,0.335694444444444453125,8,3,1
1,1,0.335694444444444453125,8,3,1
1,85.93777777777778,0.335694444444444453125,8,3,1
1,85.93777777777778,0.671388890625,8,3,1
1,1,0.671388890625,8,3,1
3,1,0.671388890625,8,3,1
3,85.93777777777778,0.671388890625,8,3,1
3,85.93777777777778,0.9333333333333333333333333333333333333332,8,3,1
3,1,0.9333333333333333333333333333333333333332,8,3,1
5,1,0.9333333333333333333333333333333333333332,8,3,1
5,85.93777777777778,0.9333333333333333333333333333333333333332,8,3,1
5,85.93777777777778,3.3569444453125,8,3,1
5,1,3.3569444453125,8,3,1
7,1,3.3569444453125,8,3,1
7,85.93777777777778,3.3569444453125,8,3,1
7,85.93777777777778,4.666666666666666666666666666666666666668,8,3,1
7,1,4.666666666666666666666666666666666666668,8,3,1
9,1,4.666666666666666666666666666666666666668,8,3,1
9,85.93777777777778,4.666666666666666666666666666666666666668,8,3,1
9,85.93777777777778,5.770625,8,3,1
9,1,5.770625,8,3,1
11,1,5.770625,8,3,1
11,11.54125,5.770625,8,3,1
11,11.54125,6.713888890625,8,3,1
11,1,6.713888890625,8,3,1
14,1,6.713888890625,8,3,1
14,11.54125,6.713888890625,8,3,1
14,11.54125,6.9919445,8,3,1
14,1,6.9919445,8,3,1
17,1,6.9919445,8,3,1
17,11.54125,6.9919445,8,3,1
17,11.54125,9.333333333333333333333333333333333333332,8,3,1
17,1,9.333333333333333333333333333333333333332,8,3,1
19,55.935556,6.9919445,8,3,1
19,238.9333333333333333333333333333333333333,6.9919445,8,3,1
19,238.9333333333333333333333333333333333333,9.333333333333333333333333333333333333332,8,3,1
19,55.935556,9.333333333333333333333333333333333333332,8,3,1
21,1,9.333333333333333333333333333333333333332,8,3,1
21,11.54125,9.333333333333333333333333333333333333332,8,3,1
21,11.54125,11.54125,8,3,1
21,1,11.54125,8,3,1
23,55.935556,9.333333333333333333333333333333333333332,8,3,1
23,238.9333333333333333333333333333333333333,9.333333333333333333333333333333333333332,8,3,1
23,238.9333333333333333333333333333333333333,11.54125,8,3,1
23,55.935556,11.54125,8,3,1
25,1,11.54125,8,3,1
25,11.54125,11.54125,8,3,1
25,11.54125,13.983888875,8,3,1
25,1,13.983888875,8,3,1
27,55.935556,11.54125,8,3,1
27,238.9333333333333333333333333333333333333,11.54125,8,3,1
27,238.9333333333333333333333333333333333333,13.983888875,8,3,1
27,55.935556,13.983888875,8,3,1
29,1,13.983888875,8,3,1
29,11.54125,13.983888875,8,3,1
29,11.54125,16.78472222265625,8,3,1
29,1,16.78472222265625,8,3,1
31,55.935556,13.983888875,8,3,1
31,1194.666666666666666666666666666666666667,13.983888875,8,3,1
31,1194.666666666666666666666666666666666667,16.78472222265625,8,3,1
31,55.935556,16.78472222265625,8,3,1
33,1,16.78472222265625,8,3,1
33,11.54125,16.78472222265625,8,3,1
33,11.54125,17.311875,8,3,1
33,1,17.311875,8,3,1
35,55.935556,16.78472222265625,8,3,1
35,1194.666666666666666666666666666666666667,16.78472222265625,8,3,1
35,1194.666666666666666666666666666666666667,17.311875,8,3,1
35,55.935556,17.311875,8,3,1
37,1,17.311875,8,3,1
37,11.54125,17.311875,8,3,1
37,11.54125,18.66666666666666666666666666666666666667,8,3,1
37,1,18.66666666666666666666666666666666666667,8,3,1
40,1,18.66666666666666666666666666666666666667,8,3,1
40,11.54125,18.66666666666666666666666666666666666667,8,3,1
40,11.54125,23.0825,8,3,1
40,1,23.0825,8,3,1
43,1,23.0825,8,3,1
43,11.54125,23.0825,8,3,1
43,11.54125,25.281667,8,3,1
43,1,25.281667,8,3,1
46,1,25.281667,8,3,1
46,11.54125,25.281667,8,3,1
46,11.54125,28.853125,8,3,1
46,1,28.853125,8,3,1
49,1,28.853125,8,3,1
49,11.54125,28.853125,8,3,1
49,11.54125,33.5694444453125,8,3,1
49,1,33.5694444453125,8,3,1
51,1,33.5694444453125,8,3,1
51,11.54125,33.5694444453125,8,3,1
51,11.54125,34.62375,8,3,1
51,1,34.62375,8,3,1
54,1,34.62375,8,3,1
54,11.54125,34.62375,8,3,1
54,11.54125,37.33333333333333333333333333333333333333,8,3,1
54,1,37.33333333333333333333333333333333333333,8,3,1
57,1,37.33333333333333333333333333333333333333,8,3,1
57,11.54125,37.33333333333333333333333333333333333333,8,3,1
57,11.54125,40.394375,8,3,1
57,1,40.394375,8,3,1
60,1,40.394375,8,3,1
60,11.54125,40.394375,8,3,1
60,11.54125,46.165,8,3,1
60,1,46.165,8,3,1
62,1,46.165,8,3,1
62,11.54125,46.165,8,3,1
62,11.54125,50.35416666796875,8,3,1
62,1,50.35416666796875,8,3,1
64,1,50.35416666796875,8,3,1
64,11.54125,50.35416666796875,8,3,1
64,11.54125,50.563333,8,3,1
64,1,50.563333,8,3,1
67,1,50.563333,8,3,1
67,11.54125,50.563333,8,3,1
67,11.54125,51.935625,8,3,1
67,1,51.935625,8,3,1
70,1,51.935625,8,3,1
70,11.54125,51.935625,8,3,1
70,11.54125,56.000,8,3,1
70,1,56.000,8,3,1
73,1,56.000,8,3,1
73,11.54125,56.000,8,3,1
73,11.54125,57.70625,8,3,1
73,1,57.70625,8,3,1
76,1,57.70625,8,3,1
76,11.54125,57.70625,8,3,1
76,11.54125,60.425,8,3,1
76,1,60.425,8,3,1
79,1,60.425,8,3,1
79,11.54125,60.425,8,3,1
79,11.54125,63.476875,8,3,1
79,1,63.476875,8,3,1
82,1,63.476875,8,3,1
82,11.54125,63.476875,8,3,1
82,11.54125,69.2475,8,3,1
82,1,69.2475,8,3,1
85,1,69.2475,8,3,1
85,11.54125,69.2475,8,3,1
85,11.54125,74.66666666666666666666666666666666666668,8,3,1
85,1,74.66666666666666666666666666666666666668,8,3,1
87,1,74.66666666666666666666666666666666666668,8,3,1
87,11.54125,74.66666666666666666666666666666666666668,8,3,1
87,11.54125,75.018125,8,3,1
87,1,75.018125,8,3,1
89,1,75.018125,8,3,1
89,11.54125,75.018125,8,3,1
89,11.54125,75.845,8,3,1
89,1,75.845,8,3,1
91,1,75.845,8,3,1
91,11.54125,75.845,8,3,1
91,11.54125,93.33333333333333333333333333333333333332,8,3,1
91,1,93.33333333333333333333333333333333333332,8,3,1
93,1,93.33333333333333333333333333333333333332,8,3,1
93,11.54125,93.33333333333333333333333333333333333332,8,3,1
93,11.54125,101.126667,8,3,1
93,1,101.126667,8,3,1
95,1,101.126667,8,3,1
95,11.54125,101.126667,8,3,1
95,11.54125,116.6666666666666666666666666666666666667,8,3,1
95,1,116.6666666666666666666666666666666666667,8,3,1
97,1,116.6666666666666666666666666666666666667,8,3,1
97,11.54125,116.6666666666666666666666666666666666667,8,3,1
97,11.54125,126.408333,8,3,1
97,1,126.408333,8,3,1
100,1,126.408333,8,3,1
100,11.54125,126.408333,8,3,1
100,11.54125,140.000,8,3,1
100,1,140.000,8,3,1
103,1,140.000,8,3,1
103,11.54125,140.000,8,3,1
103,11.54125,151.69,8,3,1
103,1,151.69,8,3,1
106,1,151.69,8,3,1
106,11.54125,151.69,8,3,1
106,11.54125,163.3333333333333333333333333333333333333,8,3,1
106,1,163.3333333333333333333333333333333333333,8,3,1
109,1,163.3333333333333333333333333333333333333,8,3,1
109,11.54125,163.3333333333333333333333333333333333333,8,3,1
109,11.54125,186.6666666666666666666666666666666666667,8,3,1
109,1,186.6666666666666666666666666666666666667,8,3,1
112,1,186.6666666666666666666666666666666666667,8,3,1
112,11.54125,186.6666666666666666666666666666666666667,8,3,1
112,11.54125,194.2266666666666666666666666666666666667,8,3,1
112,1,194.2266666666666666666666666666666666667,8,3,1
115,1,194.2266666666666666666666666666666666667,8,3,1
115,11.54125,194.2266666666666666666666666666666666667,8,3,1
115,11.54125,250,8,3,1
115,1,250,8,3,1


==> figdata/plot_clarity_v2/head_ablation.csv <==
row,head_mode,mean_loss,standard_error,sample_sd,seeds,step
1,full_tied,1.502682019084207,0.0033642615490463317,0.005827071932898621,3,55000
2,decode_only,1.5320681387812891,0.006138686736178893,0.010632517318811006,3,55000
3,frozen_random,2.2252637542598843,0.06179429203271205,0.10703085341840594,3,55000


==> figdata/plot_clarity_v2/inference/late_N1.csv <==
training_gpu_hours,N,npert,B,ensemble_parameters,inference_mflops_per_token,loss,err_minus,err_plus,checkpoint_step,source_model_id,training_comparison
151.69,1,64,64,8333905,16.66272,1.996096854373285,0.0055283415082982845,0.0054627771216146925,30000,soma_fixed_N1_s30000,"later recorded checkpoint, unequal training"


==> figdata/plot_clarity_v2/inference/late_N2.csv <==
training_gpu_hours,N,npert,B,ensemble_parameters,inference_mflops_per_token,loss,err_minus,err_plus,checkpoint_step,source_model_id,training_comparison
150.03625,2,64,64,8406746,16.806272,1.7631814315980185,0.005649784324232243,0.005677283033471259,65000,soma_fixed_N2_s65000,"later recorded checkpoint, unequal training"


==> figdata/plot_clarity_v2/inference/late_N256.csv <==
training_gpu_hours,N,npert,B,ensemble_parameters,inference_mflops_per_token,loss,err_minus,err_plus,checkpoint_step,source_model_id,training_comparison
49722.026666666665,256,64,64,8437760,0.32768,1.6784080305132107,0.006180144850140179,0.006232598525744315,4162000,soma_production_N256_s4162000,"later recorded checkpoint, unequal training"


==> figdata/plot_clarity_v2/inference/matched_N1.csv <==
training_gpu_hours,N,npert,B,ensemble_parameters,inference_mflops_per_token,loss,err_minus,err_plus,checkpoint_step,source_model_id,training_comparison
100,1,64,64,8333905,16.66272,2.0158124674211884,0.005464531286085261,0.005396407251195168,interpolated,soma_fixed_N1_100h,100 estimated GPU-hours


==> figdata/plot_clarity_v2/inference/matched_N2.csv <==
training_gpu_hours,N,npert,B,ensemble_parameters,inference_mflops_per_token,loss,err_minus,err_plus,checkpoint_step,source_model_id,training_comparison
100,2,64,64,8406746,16.806272,1.805280751459521,0.005456775142180792,0.005496647958914469,interpolated,soma_fixed_N2_100h,100 estimated GPU-hours


==> figdata/plot_clarity_v2/inference/matched_N256.csv <==
training_gpu_hours,N,npert,B,ensemble_parameters,inference_mflops_per_token,loss,err_minus,err_plus,checkpoint_step,source_model_id,training_comparison
100,256,64,64,8437760,0.32768,2.1719258102771333,0.004851763468991965,0.004850752947981984,interpolated,soma_fixed_N256_100h,100 estimated GPU-hours


==> figdata/plot_clarity_v2/inference/matched_N8.csv <==
training_gpu_hours,N,npert,B,ensemble_parameters,inference_mflops_per_token,loss,err_minus,err_plus,checkpoint_step,source_model_id,training_comparison
100,8,64,64,8552264,8.545024,1.998434407838331,0.004788016217234681,0.0047543983803384204,interpolated,soma_fixed_N8_100h,100 estimated GPU-hours


==> figdata/plot_clarity_v2/initialization_ablation.csv <==
row,initialization,mean_loss,standard_error,sample_sd,seeds,step
1,warm,1.4129930370778758,6.383786056690225e-05,0.00011057041794837241,3,850000
2,cold,1.4350188903926673,0.0008134704281194991,0.0014089721119577786,3,850000


==> figdata/plot_clarity_v2/partition_ablation.csv <==
row,partition,mean_loss,standard_error,sample_sd,seeds,step
1,semantic,1.3786782817194572,0.00018856740666452784,0.0003266083289944643,3,180000
2,random_disjoint,1.4402600922648432,0.00027972050934812413,0.000484490134109996,3,180000
3,global_iid,1.4403475262117345,0.00034635851442286136,0.0005999105446144736,3,180000


==> figdata/plot_clarity_v2/topk/n256.csv <==
N,checkpoint_step,npert,B,k,valcanon_nats,chunk_se,delta_vs_top4,delta_chunk_se,relative_inference_flops
256,4000000,64,64,1,1.7934151189554077,0.007632057266746316,0.07442899694009975,0.0026674166942043274,0.25
256,4000000,64,64,2,1.7414079744058284,0.007158985283778842,0.022421852390520414,0.001403405404451377,0.5
256,4000000,64,64,3,1.7259742203054835,0.007044175724099566,0.006988098290175548,0.0008522720824420905,0.75
256,4000000,64,64,4,1.718986122015308,0.006901930256760549,0.0,0.0,1.0
256,4000000,64,64,5,1.7147689951911311,0.006821681643991183,-0.004217126824176853,0.0006952134785360387,1.25
256,4000000,64,64,6,1.7108319097928695,0.006743841226418116,-0.008154212222438506,0.0009100265145203729,1.5
256,4000000,64,64,7,1.7090309111190856,0.006691616862838609,-0.009955210896222422,0.0010190036088625746,1.75
256,4000000,64,64,8,1.7079215013527957,0.006643863868333445,-0.011064620662512237,0.0011121677129906436,2.0
256,4000000,64,64,9,1.7070539456183318,0.006588983539066763,-0.01193217639697619,0.0012144563671896728,2.25
256,4000000,64,64,10,1.7062562776005343,0.0065443907307548045,-0.01272984441477365,0.0012727078321553194,2.5
256,4000000,64,64,11,1.7061745465559186,0.00651875563876973,-0.01281157545938938,0.0013297429813732672,2.75
256,4000000,64,64,12,1.7057500819264517,0.0064982605221000885,-0.01323604008885626,0.0013832974826540106,3.0
256,4000000,64,64,13,1.7059458974383204,0.006494076930065815,-0.013040224576987614,0.0014084963943047726,3.25
256,4000000,64,64,14,1.706711883242815,0.00649333819384156,-0.012274238772493007,0.0014505859163531606,3.5
256,4000000,64,64,15,1.707562112737636,0.006488307292263497,-0.011424009277672065,0.0014802708154494346,3.75
256,4000000,64,64,16,1.708081798305081,0.0064848950595382685,-0.010904323710227093,0.0015100527915478986,4.0
256,4000000,64,64,17,1.708542865429173,0.0064822090955887115,-0.010443256586134986,0.0015389893711157095,4.25
256,4000000,64,64,18,1.7089511793862358,0.006484132633736887,-0.01003494262907223,0.0015638226931334142,4.5
256,4000000,64,64,19,1.7095222834421777,0.006478092818531106,-0.009463838573130268,0.0015910521529497825,4.75
256,4000000,64,64,20,1.7101149401552198,0.006469197552037848,-0.008871181860088173,0.0016179883985411357,5.0
256,4000000,64,64,21,1.7103289599421971,0.006472016868563797,-0.008657162073110847,0.001639190265583686,5.25
256,4000000,64,64,22,1.7109816224941532,0.006467095131647916,-0.008004499521154784,0.0016600891101812103,5.5
256,4000000,64,64,23,1.7115350673264247,0.006466440374825356,-0.007451054688883296,0.0016752659524991045,5.75
256,4000000,64,64,24,1.7119990904009947,0.006466507969931067,-0.006987031614313244,0.0016899423813468524,6.0
256,4000000,64,64,25,1.7125766903480246,0.006463635392764653,-0.006409431667283361,0.0017128089694094125,6.25
256,4000000,64,64,26,1.7133218437744455,0.006463454730484942,-0.005664278240862464,0.001729306747859706,6.5
256,4000000,64,64,27,1.713995048484481,0.0064652636668243325,-0.0049910735308269505,0.0017453855613201856,6.75
256,4000000,64,64,28,1.7144533526494912,0.006465926574060955,-0.004532769365816813,0.00176278142699508,7.0
256,4000000,64,64,29,1.7150965332253874,0.006467381500573743,-0.0038895887899206283,0.001781071168939437,7.25
256,4000000,64,64,30,1.7155972340696966,0.006463134480469664,-0.0033888879456114296,0.0017959282311994394,7.5
256,4000000,64,64,31,1.7161326436158362,0.006463929777737845,-0.0028534783994718094,0.0018086981297913284,7.75
256,4000000,64,64,32,1.7166197205845832,0.006462796001969641,-0.0023664014307247516,0.001825605443097822,8.0
256,4000000,64,64,33,1.7171616900978544,0.006463787634113596,-0.0018244319174536283,0.0018368396878502996,8.25
256,4000000,64,64,34,1.71756376703775,0.00646306011508097,-0.001422354977558049,0.0018546301336419694,8.5
256,4000000,64,64,35,1.7180953387151365,0.006460066898908132,-0.0008907833001714494,0.0018682356541425123,8.75
256,4000000,64,64,36,1.7184481457681469,0.006459757139977297,-0.0005379762471611205,0.0018789311126010519,9.0
256,4000000,64,64,37,1.7189127782893827,0.006457495043079754,-7.334372592526783e-05,0.0018921127234673265,9.25
256,4000000,64,64,38,1.7195329834151547,0.006457766190125141,0.0005468613998467209,0.0019016502326061147,9.5
256,4000000,64,64,39,1.720062225076631,0.006456842013184387,0.0010761030613231082,0.0019125424445118697,9.75
256,4000000,64,64,40,1.720612479193016,0.00645810959578122,0.0016263571777079822,0.001924136823283613,10.0
256,4000000,64,64,41,1.7210763572298182,0.006457978181320759,0.0020902352145102387,0.001934468962618015,10.25
256,4000000,64,64,42,1.7216129820177435,0.006456537204940606,0.002626860002435505,0.001945876742378344,10.5
256,4000000,64,64,43,1.7221625974090982,0.006456067651073737,0.003176475393790179,0.001955130730759669,10.75
256,4000000,64,64,44,1.722559617469626,0.006453743530931383,0.0035734954543180653,0.001963996592931902,11.0
256,4000000,64,64,45,1.7230273153481266,0.00644974421892439,0.0040411933328186045,0.0019727190463846326,11.25
256,4000000,64,64,46,1.723462278685856,0.006446644066031078,0.004476156670548015,0.0019816833237141875,11.5
256,4000000,64,64,47,1.723939275906525,0.0064483355021912325,0.004953153891217088,0.001993787701338322,11.75
256,4000000,64,64,48,1.724436273539137,0.006449918943882925,0.005450151523828994,0.0020026782392582555,12.0
256,4000000,64,64,49,1.724900169375802,0.006452874531167141,0.005914047360493946,0.0020127777498386485,12.25
256,4000000,64,64,50,1.7253351997723871,0.006452516768943138,0.006349077757079158,0.002022564767600463,12.5
256,4000000,64,64,51,1.72580255522074,0.006453410794730519,0.006816433205432126,0.002032209830958044,12.75
256,4000000,64,64,52,1.7261681325074145,0.006450909977574925,0.007182010492106539,0.0020428646597673737,13.0
256,4000000,64,64,53,1.7266300803092782,0.006449425169290016,0.007643958293970243,0.002050848945914841,13.25
256,4000000,64,64,54,1.7270679051181543,0.006448402519421209,0.008081783102846352,0.0020615326497873732,13.5
256,4000000,64,64,55,1.727525576616275,0.006451677450228928,0.008539454600966945,0.002072186445371922,13.75
256,4000000,64,64,56,1.7278593910444942,0.006448989343473274,0.00887326902918617,0.0020807091714890864,14.0
256,4000000,64,64,57,1.728238858731497,0.0064457876216726965,0.00925273671618898,0.0020902402904902583,14.25
256,4000000,64,64,58,1.7286024869161158,0.0064435671167094285,0.009616364900807861,0.002098975786140188,14.5
256,4000000,64,64,59,1.7290052021774818,0.006444075302296551,0.010019080162173788,0.002108216521561041,14.75
256,4000000,64,64,60,1.7293801573500696,0.006442157896332056,0.010394035334761575,0.0021152736692240798,15.0
256,4000000,64,64,61,1.7298576639224803,0.006441894774739206,0.010871541907172322,0.0021233891067571346,15.25
256,4000000,64,64,62,1.7302392354222542,0.006443497280368462,0.011253113406946236,0.0021306785629758834,15.5
256,4000000,64,64,63,1.7306039453399162,0.0064449947277847655,0.011617823324608256,0.0021374155042453344,15.75
256,4000000,64,64,64,1.7310310555777324,0.006444435630662588,0.01204493356242442,0.0021443634151304784,16.0
256,4000000,64,64,65,1.7314170691618531,0.006447516358743222,0.012430947146545135,0.0021492031240164596,16.25
256,4000000,64,64,66,1.7317526290007217,0.0064475977200450126,0.012766506985413706,0.002156554037447885,16.5
256,4000000,64,64,67,1.732128301855744,0.006449183815527842,0.013142179840436086,0.002161642354536724,16.75
256,4000000,64,64,68,1.7324990995185452,0.006449738014276638,0.013512977503237211,0.002169207786598704,17.0
256,4000000,64,64,69,1.7328531194847498,0.006450268282302978,0.013866997469441866,0.0021761081388473815,17.25
256,4000000,64,64,70,1.7331446026982025,0.0064484808777328685,0.014158480682894492,0.0021834853508092313,17.5
256,4000000,64,64,71,1.7334479948828927,0.006448073021396583,0.014461872867584713,0.0021892956578948995,17.75
256,4000000,64,64,72,1.7338556865223564,0.006448936975186432,0.01486956450704846,0.0021957000399297293,18.0
256,4000000,64,64,73,1.7341911993822066,0.00644846669023482,0.015205077366898578,0.0022012270209568956,18.25
256,4000000,64,64,74,1.7345365254801541,0.006449025238318363,0.015550403464846152,0.0022066677398382695,18.5
256,4000000,64,64,75,1.7348768552950473,0.006450317487218491,0.015890733279739333,0.002213572776760606,18.75
256,4000000,64,64,76,1.7352350973275381,0.006449780611808229,0.01624897531223013,0.002219058310555928,19.0
256,4000000,64,64,77,1.7355830491441204,0.006451420413724813,0.016596927128812444,0.0022254526096805553,19.25
256,4000000,64,64,78,1.7359086483135096,0.006451199088676383,0.016922526298201568,0.0022303005304210827,19.5
256,4000000,64,64,79,1.7362158500203686,0.006451482266568427,0.01722972800506062,0.002234918126813735,19.75
256,4000000,64,64,80,1.7365039336779713,0.0064531254043325575,0.017517811662663307,0.0022411412795273642,20.0
256,4000000,64,64,81,1.7368040016889454,0.006454494978334477,0.01781787967363746,0.002245740395492974,20.25
256,4000000,64,64,82,1.7371822301095075,0.006454549708890342,0.01819610809419947,0.0022513656106266855,20.5
256,4000000,64,64,83,1.7374606685159997,0.006455205542469303,0.01847454650069169,0.002256780362992159,20.75
256,4000000,64,64,84,1.7377702932519834,0.0064565445260767115,0.018784171236675418,0.002261024768243488,21.0
256,4000000,64,64,85,1.7380987414079028,0.006456260920026771,0.019112619392594787,0.002267288121116116,21.25
256,4000000,64,64,86,1.738411037951003,0.006457781439165498,0.019424915935694953,0.0022719331846507334,21.5
256,4000000,64,64,87,1.7386705050214888,0.0064587021204389125,0.019684383006180806,0.002277590939812394,21.75
256,4000000,64,64,88,1.73893597448128,0.006458622085397218,0.01994985246597203,0.002282796244589618,22.0
256,4000000,64,64,89,1.7392008791355804,0.0064591029732696615,0.02021475712027243,0.002288175649438682,22.25
256,4000000,64,64,90,1.7394827319419188,0.006459873818176925,0.020496609926610843,0.00229372799494734,22.5
256,4000000,64,64,91,1.739742079786179,0.006460384240574031,0.020755957770870914,0.0022986088000529026,22.75
256,4000000,64,64,92,1.740008016345902,0.0064608457493367626,0.021021894330593982,0.002303040234420857,23.0
256,4000000,64,64,93,1.7402883435986463,0.006462272477614962,0.021302221583338277,0.002309564742553029,23.25
256,4000000,64,64,94,1.7405549438313535,0.006463599168855268,0.02156882181604547,0.0023136735788709174,23.5
256,4000000,64,64,95,1.740823656734971,0.006463120993114763,0.0218375347196631,0.0023189085982477653,23.75
256,4000000,64,64,96,1.7411220257970867,0.006463134183444942,0.022135903781778765,0.0023227765882617305,24.0
256,4000000,64,64,97,1.741380702886812,0.006465314390680215,0.022394580871504033,0.002327266673797418,24.25
256,4000000,64,64,98,1.7416724906305527,0.006465209518581208,0.022686368615244756,0.0023333528547301624,24.5
256,4000000,64,64,99,1.7419365343301318,0.006464672068718603,0.022950412314823865,0.002337543351629803,24.75
256,4000000,64,64,100,1.7421922018752791,0.006465246650251609,0.02320607985997114,0.0023400070151730506,25.0
256,4000000,64,64,101,1.742439556412352,0.00646387979998807,0.02345343439704406,0.0023437186134673284,25.25
256,4000000,64,64,102,1.7427015688228886,0.006465471901134021,0.023715446807580642,0.0023481844623883356,25.5
256,4000000,64,64,103,1.7430025430492444,0.006465413470891837,0.02401642103393642,0.002352389474654038,25.75
256,4000000,64,64,104,1.7432734585622824,0.006465347878791192,0.02428733654697446,0.002357268909227226,26.0
256,4000000,64,64,105,1.7435268326492868,0.006465319110205825,0.02454071063397878,0.0023621195685308723,26.25
256,4000000,64,64,106,1.7437635679482155,0.006466497476965964,0.024777445932907538,0.002366652393513314,26.5
256,4000000,64,64,107,1.7439818264555047,0.006466916926302003,0.02499570444019672,0.002370197561794937,26.75
256,4000000,64,64,108,1.7442179584248492,0.006466649442209872,0.025231836409541186,0.002373920103662257,27.0
256,4000000,64,64,109,1.7444409464026154,0.006468143446684993,0.025454824387307395,0.0023785040706680045,27.25
256,4000000,64,64,110,1.7446992450615537,0.006467759346702896,0.025713123046245734,0.0023824336319586727,27.5
256,4000000,64,64,111,1.7449213270356412,0.006467683320048898,0.025935205020333196,0.0023879195452493614,27.75
256,4000000,64,64,112,1.7451329657998333,0.006468393738128067,0.026146843784525364,0.0023914125705623143,28.0
256,4000000,64,64,113,1.7453587487622906,0.006468624355602536,0.026372626746982597,0.0023948735501147377,28.25
256,4000000,64,64,114,1.7456181814154565,0.006468918070971439,0.026632059400148567,0.002397785614807534,28.5
256,4000000,64,64,115,1.7458386369845589,0.006469840013720411,0.026852514969250896,0.0024009379784913675,28.75
256,4000000,64,64,116,1.746029026019444,0.006466219035449802,0.027042904004136004,0.002409572033176525,29.0
256,4000000,64,64,117,1.7462224654280578,0.0064672750744422065,0.02723634341274983,0.0024136502966278723,29.25
256,4000000,64,64,118,1.7464093185592857,0.006469449987512648,0.027423196543977735,0.0024187154380166795,29.5
256,4000000,64,64,119,1.7466630826074607,0.006468214310205564,0.027676960592152744,0.0024223798371138666,29.75
256,4000000,64,64,120,1.7468769195470464,0.0064684351179391955,0.027890797531738398,0.002426026352116485,30.0
256,4000000,64,64,121,1.7470484273768867,0.006469450461086444,0.02806230536157872,0.002429815362753246,30.25
256,4000000,64,64,122,1.7472971917093028,0.006469493886064923,0.028311069693994773,0.002432866901140577,30.5
256,4000000,64,64,123,1.747490565888327,0.006469799203703539,0.028504443873019092,0.002437106983493282,30.75
256,4000000,64,64,124,1.7476701869215212,0.006470522273389089,0.028684064906213225,0.0024404610434671558,31.0
256,4000000,64,64,125,1.7478742354243104,0.006472646905990907,0.028888113409002436,0.0024436681738318274,31.25
256,4000000,64,64,126,1.7480811156452152,0.006472831990300066,0.029094993629907195,0.002447231336289117,31.5
256,4000000,64,64,127,1.7482876591799354,0.0064735564763253204,0.029301537164627467,0.0024501745122531764,31.75
256,4000000,64,64,128,1.74849786249076,0.006472706221473219,0.02951174047545191,0.0024537950573062517,32.0
256,4000000,64,64,129,1.7486796137472245,0.006473051745852329,0.029693491731916488,0.0024587247006372004,32.25
256,4000000,64,64,130,1.748880360006878,0.006473186502258552,0.029894237991570094,0.0024622955288457356,32.5
256,4000000,64,64,131,1.749102353951902,0.00647364186049618,0.030116231936593962,0.0024653261356849055,32.75
256,4000000,64,64,132,1.7492840569781312,0.006474103381233771,0.03029793496282318,0.0024700088082516506,33.0
256,4000000,64,64,133,1.7494560510092112,0.006475430757991723,0.030469928993903217,0.0024729886842801536,33.25
256,4000000,64,64,134,1.7496083185150835,0.006474450195503483,0.03062219649977549,0.0024764569359114644,33.5
256,4000000,64,64,135,1.7498004394430196,0.006474803439512496,0.03081431742771157,0.002479771956740257,33.75
256,4000000,64,64,136,1.7499847143732872,0.006474643335810075,0.030998592357979193,0.0024840951088234155,34.0
256,4000000,64,64,137,1.7501473026923318,0.006471840991460713,0.03116118067702378,0.0024902205416176956,34.25
256,4000000,64,64,138,1.7503441206562895,0.006471867415189527,0.031357998640981544,0.0024938751669035955,34.5
256,4000000,64,64,139,1.7505155679202378,0.006472343051632756,0.03152944590492979,0.0024971784952720587,34.75
256,4000000,64,64,140,1.7506830557414244,0.006473218680165363,0.03169693372611637,0.002500571153912538,35.0
256,4000000,64,64,141,1.7508545605044339,0.006473658523953765,0.031868438489125905,0.0025045940102410976,35.25
256,4000000,64,64,142,1.7510324205971826,0.006475200231068273,0.03204629858187458,0.002508218040208686,35.5
256,4000000,64,64,143,1.7511944355833002,0.006476658154144388,0.03220831356799225,0.002511146416540493,35.75
256,4000000,64,64,144,1.75138714919648,0.006478036573786152,0.032401027181172104,0.002513688830870012,36.0
256,4000000,64,64,145,1.7515610394414025,0.006477906453882179,0.03257491742609453,0.002517244085829386,36.25
256,4000000,64,64,146,1.7517200956336028,0.0064789077207291264,0.032733973618294776,0.0025207537253754617,36.5
256,4000000,64,64,147,1.7518954371465592,0.006480000996271765,0.03290931513125117,0.00252372110667905,36.75
256,4000000,64,64,148,1.752048488419326,0.006481649818793264,0.03306236640401794,0.0025256804822758106,37.0
256,4000000,64,64,149,1.7522133551353467,0.006483324160845069,0.033227233120038724,0.00252886345253542,37.25
256,4000000,64,64,150,1.7523592131073256,0.006483287595136368,0.03337309109201758,0.0025317733478861172,37.5
256,4000000,64,64,151,1.7525245659220805,0.006484383307140849,0.03353844390677252,0.00253479651685791,37.75
256,4000000,64,64,152,1.7526848452092512,0.00648510350385396,0.03369872319394318,0.002538485853118351,38.0
256,4000000,64,64,153,1.7528650788050728,0.006486014615380387,0.033878956789764825,0.002540858936622002,38.25
256,4000000,64,64,154,1.7530248819986634,0.006486432253267806,0.03403875998335537,0.0025440764808005245,38.5
256,4000000,64,64,155,1.7531719176049727,0.0064877613083795665,0.034185795589664725,0.0025474394064205395,38.75
256,4000000,64,64,156,1.753313205606949,0.006487581505720653,0.03432708359164094,0.002551304927958959,39.0
256,4000000,64,64,157,1.753479353469252,0.006487340496962745,0.03449323145394412,0.0025541053282101952,39.25
256,4000000,64,64,158,1.753643917429931,0.006487621413162636,0.034657795414622994,0.002556269545991869,39.5
256,4000000,64,64,159,1.7538112297110509,0.0064877135929750415,0.034825107695742874,0.002559152222280969,39.75
256,4000000,64,64,160,1.75396147269187,0.006488520136943954,0.03497535067656199,0.002561501242176769,40.0
256,4000000,64,64,161,1.7541353866309652,0.006488755563316615,0.03514926461565726,0.00256350491347222,40.25
256,4000000,64,64,162,1.75426850568386,0.006490313925300314,0.035282383668552075,0.0025669441011587656,40.5
256,4000000,64,64,163,1.754426737027859,0.006491648800446714,0.035440615012551024,0.0025696656397227002,40.75
256,4000000,64,64,164,1.754562634276796,0.0064923276423971815,0.03557651226148795,0.002572587696163831,41.0
256,4000000,64,64,165,1.7546975218499867,0.006493639537681762,0.03571139983467875,0.002575166046084683,41.25
256,4000000,64,64,166,1.7548405459907759,0.006494223665030175,0.0358544239754679,0.0025779552091436,41.5
256,4000000,64,64,167,1.7549693354488796,0.00649434681406607,0.03598321343357158,0.002580253906228172,41.75
256,4000000,64,64,168,1.7551088454090125,0.0064946226769827115,0.03612272339370448,0.002582705055863497,42.0
256,4000000,64,64,169,1.7552220412653297,0.00649590159443382,0.036235919250021675,0.0025859697217226053,42.25
256,4000000,64,64,170,1.755357218782684,0.006495835108705028,0.03637109676737604,0.002588229432035866,42.5
256,4000000,64,64,171,1.7555170182177484,0.006496488556767834,0.03653089620244043,0.002590557848217269,42.75
256,4000000,64,64,172,1.755661163198363,0.006497543040778835,0.03667504118305498,0.002592976218172676,43.0
256,4000000,64,64,173,1.7558107115594155,0.006497907992375031,0.0368245895441075,0.0025963547945149525,43.25
256,4000000,64,64,174,1.755957989122907,0.00649837361983343,0.03697186710759892,0.002598773691536358,43.5
256,4000000,64,64,175,1.7560869654510418,0.006498561281678606,0.03710084343573383,0.002601166213560688,43.75
256,4000000,64,64,176,1.7562072878155552,0.006499492349523048,0.03722116580024726,0.0026030616314787944,44.0
256,4000000,64,64,177,1.756321181600483,0.0065001726841355904,0.03733505958517491,0.002606695492731949,44.25
256,4000000,64,64,178,1.7564529986392172,0.0065007953075674595,0.03746687662390924,0.0026087160220301005,44.5
256,4000000,64,64,179,1.756575882028351,0.006501367804379699,0.03758976001304304,0.002611164811406253,44.75
256,4000000,64,64,180,1.7566998277307073,0.006502225412095178,0.03771370571539934,0.002613889270451955,45.0
256,4000000,64,64,181,1.7568191432173117,0.006502588474251161,0.037833021202003714,0.002616816031669448,45.25
256,4000000,64,64,182,1.7569589338905567,0.006503429157502733,0.0379728118752487,0.0026189173227131506,45.5
256,4000000,64,64,183,1.757083585924769,0.006503813933077323,0.038097463909461116,0.002621667785993472,45.75
256,4000000,64,64,184,1.7572103024512602,0.006504367839898244,0.038224180435952215,0.0026237559851032062,46.0
256,4000000,64,64,185,1.7573552849564733,0.006505811226912032,0.038369162941165325,0.0026264354744274777,46.25
256,4000000,64,64,186,1.7574670221711042,0.006506693018617777,0.038480900155796194,0.0026288730147574105,46.5
256,4000000,64,64,187,1.7575734643775756,0.006507248746423345,0.038587342362267574,0.002631010924353452,46.75
256,4000000,64,64,188,1.757684801435977,0.006507444163662704,0.03869867942066896,0.002633932369350268,47.0
256,4000000,64,64,189,1.7578200632174394,0.006508016198899111,0.03883394120213146,0.002636389548768449,47.25
256,4000000,64,64,190,1.75793904505618,0.006508604651305434,0.038952923040872056,0.002638909844955155,47.5
256,4000000,64,64,191,1.758061245324614,0.006508645140006592,0.03907512330930607,0.002641207106444874,47.75
256,4000000,64,64,192,1.7581767747672088,0.006509173925013801,0.03919065275190081,0.002642805484970236,48.0
256,4000000,64,64,193,1.758302020024143,0.006509646384275504,0.03931589800883506,0.002645391890310959,48.25
256,4000000,64,64,194,1.7584187801217177,0.006510434005313265,0.039432658106409724,0.00264766386056516,48.5
256,4000000,64,64,195,1.7585276244631303,0.0065089615961545135,0.039541502447822285,0.002651050415197837,48.75
256,4000000,64,64,196,1.7586648781951129,0.006509396955977979,0.039678756179804875,0.002652680354813783,49.0
256,4000000,64,64,197,1.7587758885162903,0.006510345722307148,0.039789766500982315,0.0026549890984982403,49.25
256,4000000,64,64,198,1.7589037278949944,0.0065114237313985066,0.0399176058796864,0.0026568251392946,49.5
256,4000000,64,64,199,1.7590129630859055,0.006511632984530147,0.04002684107059751,0.0026588405818757776,49.75
256,4000000,64,64,200,1.7591128638545663,0.006512181638503958,0.04012674183925835,0.00266176926109933,50.0
256,4000000,64,64,201,1.7592129374657208,0.0065118747415318316,0.040226815450412845,0.0026648229796294364,50.25
256,4000000,64,64,202,1.7593150938771827,0.006512608057688111,0.040328971861874674,0.0026665096418365965,50.5
256,4000000,64,64,203,1.759414380763554,0.006513223077898626,0.04042825874824607,0.0026687688648924695,50.75
256,4000000,64,64,204,1.759527584570674,0.006513465689180173,0.04054146255536595,0.00267086322119161,51.0
256,4000000,64,64,205,1.7596457563983194,0.006514190635395747,0.040659634383011456,0.0026731439729931303,51.25
256,4000000,64,64,206,1.7597461366715865,0.00651495670288222,0.04076001465627854,0.0026753902934671643,51.5
256,4000000,64,64,207,1.759853154954683,0.006516119199646017,0.04086703293937499,0.0026768497132882083,51.75
256,4000000,64,64,208,1.759948266329888,0.006516682442573102,0.04096214431458001,0.002678909429591108,52.0
256,4000000,64,64,209,1.7600537088402302,0.006517430150493835,0.041067586824922175,0.002680990868125892,52.25
256,4000000,64,64,210,1.7601668408946594,0.00651720449942915,0.041180718879351375,0.002683039634860326,52.5
256,4000000,64,64,211,1.7602720333923527,0.006518094029603353,0.04128591137704474,0.002685076445217355,52.75
256,4000000,64,64,212,1.7603500427061898,0.006518787264851646,0.041363920690881795,0.0026867268125013665,53.0
256,4000000,64,64,213,1.760446066910828,0.006518862354018817,0.04145994489551996,0.0026886501382306833,53.25
256,4000000,64,64,214,1.7605389453226534,0.006519727657445116,0.04155282330734544,0.002691431561388758,53.5
256,4000000,64,64,215,1.7606207300143868,0.006520903621591904,0.04163460799907881,0.002693416112357039,53.75
256,4000000,64,64,216,1.7607076061805238,0.006521545776875344,0.041721484165215816,0.0026958522345128166,54.0
256,4000000,64,64,217,1.7607991779819616,0.006522452732555219,0.041813055966653634,0.0026979147767946434,54.25
256,4000000,64,64,218,1.760881867456053,0.006522493546795752,0.041895745440744925,0.0026995212000168697,54.5
256,4000000,64,64,219,1.760998487992662,0.006523452644171935,0.042012365977353916,0.002701740264825339,54.75
256,4000000,64,64,220,1.7610884166316807,0.006523711803571973,0.042102294616372715,0.00270378322774398,55.0
256,4000000,64,64,221,1.7611938994442782,0.006524389483715179,0.042207777428970195,0.0027055077816953506,55.25
256,4000000,64,64,222,1.7612837224725266,0.006524615871503526,0.04229760045721864,0.0027075975258376212,55.5
256,4000000,64,64,223,1.7613755777993316,0.006525152704945965,0.042389455784023644,0.002709376709570491,55.75
256,4000000,64,64,224,1.7614794658136232,0.006525906978490346,0.042493343798315264,0.0027115729260853306,56.0
256,4000000,64,64,225,1.7615817877615603,0.006526201880736849,0.04259566574625229,0.002713650839210704,56.25
256,4000000,64,64,226,1.7616726822640414,0.006526596856333908,0.04268656024873341,0.002715220353193991,56.5
256,4000000,64,64,227,1.7617631477421176,0.0065268793300447625,0.04277702572680964,0.002716991444453383,56.75
256,4000000,64,64,228,1.7618637825958583,0.006527998566713141,0.042877660580550314,0.0027189741216424885,57.0
256,4000000,64,64,229,1.7619478821673293,0.006528472276113301,0.042961760152021355,0.0027209093287875676,57.25
256,4000000,64,64,230,1.7620377542102275,0.0065291529658289115,0.043051632194919476,0.002722320108009069,57.5
256,4000000,64,64,231,1.7621275359169055,0.006529388123737038,0.043141413901597536,0.002724196480023037,57.75
256,4000000,64,64,232,1.7622271179467095,0.006529765598741582,0.043240995931401516,0.0027260753348938515,58.0
256,4000000,64,64,233,1.7623235038483887,0.00653011139990279,0.04333738183308067,0.0027272148317843293,58.25
256,4000000,64,64,234,1.7624205256869916,0.006530995179490499,0.04343440367168361,0.0027291157766505623,58.5
256,4000000,64,64,235,1.7625165335447923,0.00653184019573707,0.043530411529484336,0.0027306532449103923,58.75
256,4000000,64,64,236,1.7625993473739348,0.006532454818749323,0.04361322535862677,0.0027325765784117677,59.0
256,4000000,64,64,237,1.7626967978821315,0.006533069492619078,0.043710675866823534,0.0027351529543325087,59.25
256,4000000,64,64,238,1.7627797413260606,0.006534146593690482,0.04379361931075265,0.002737103563470747,59.5
256,4000000,64,64,239,1.7628742624379,0.006534468955222087,0.043888140422591926,0.00273859026117943,59.75
256,4000000,64,64,240,1.7629715154889618,0.006535115216764649,0.04398539347365382,0.0027402574542058048,60.0
256,4000000,64,64,241,1.763067541800467,0.0065361244353202815,0.044081419785159115,0.002742243213198593,60.25
256,4000000,64,64,242,1.763161680448716,0.0065368711912776895,0.044175558433408035,0.002743913547310032,60.5
256,4000000,64,64,243,1.7632531316040139,0.006537668914294647,0.044267009588705886,0.002745596589297524,60.75
256,4000000,64,64,244,1.7633357105742473,0.006538241817842142,0.044349588558939335,0.0027475154830183266,61.0
256,4000000,64,64,245,1.7634262070469253,0.006539118162872187,0.04444008503161734,0.0027494243773424276,61.25
256,4000000,64,64,246,1.7635192998513325,0.006539945903149305,0.04453317783602451,0.002750927112845254,61.5
256,4000000,64,64,247,1.7636061756637051,0.006540190483473939,0.04462005364839716,0.0027526945183586555,61.75
256,4000000,64,64,248,1.7637026409389698,0.006540984126778508,0.0447165189236618,0.002754425304850323,62.0
256,4000000,64,64,249,1.763790809001517,0.006541820024094329,0.0448046869862091,0.0027568602151042555,62.25
256,4000000,64,64,250,1.763887388660002,0.006542525478929648,0.04490126664469396,0.002758448710350027,62.5
256,4000000,64,64,251,1.7639697745604064,0.0065433118728231866,0.044983652545098396,0.002759894244219171,62.75
256,4000000,64,64,252,1.7640621224941868,0.006544511517391946,0.04507600047887883,0.002761573669091411,63.0
256,4000000,64,64,253,1.7641673149447463,0.006545441667450342,0.04518119292943834,0.0027635071709499397,63.25
256,4000000,64,64,254,1.764256892878401,0.006546852155276634,0.04527077086309306,0.002765854474669214,63.5
256,4000000,64,64,255,1.7643418936465045,0.006548026017571571,0.04535577163119653,0.002768253301738003,63.75
256,4000000,64,64,256,1.7644348027901677,0.006549645175980457,0.04544868077485975,0.002770254987686902,64.0


==> figdata/plot_clarity_v2/topk/n32.csv <==
N,checkpoint_step,npert,B,k,valcanon_nats,chunk_se,delta_vs_top4,delta_chunk_se,relative_inference_flops
32,4000000,64,64,1,1.8102100209552834,0.007353537111802722,0.06252307145347213,0.0024357189785833796,0.25
32,4000000,64,64,2,1.762496711310016,0.0067983299652124175,0.014809761808204813,0.001292146498131832,0.5
32,4000000,64,64,3,1.7508296241794101,0.006625657069624991,0.003142674677598878,0.0006969089044204446,0.75
32,4000000,64,64,4,1.7476869495018112,0.006583364873013377,0.0,0.0,1.0
32,4000000,64,64,5,1.7470939906380871,0.0065256512111403885,-0.0005929588637241245,0.0005048915416318363,1.25
32,4000000,64,64,6,1.7478887275644817,0.006508855917899307,0.0002017780626704102,0.0006834437060069311,1.5
32,4000000,64,64,7,1.749300102236211,0.006480355919895156,0.0016131527343996588,0.0008161481072750334,1.75
32,4000000,64,64,8,1.7511516296365222,0.006456293936949629,0.003464680134710907,0.0009088270131837649,2.0
32,4000000,64,64,9,1.7528912205035383,0.006453018352650204,0.0052042710017270455,0.0009762935346294656,2.25
32,4000000,64,64,10,1.7545304897296323,0.006451033627972863,0.006843540227821077,0.001052777449536364,2.5
32,4000000,64,64,11,1.756264273357897,0.006451402344947017,0.008577323856085783,0.001116748819579375,2.75
32,4000000,64,64,12,1.7578059722275832,0.006461813369860995,0.01011902272577192,0.001164386820455576,3.0
32,4000000,64,64,13,1.758761406587795,0.006468718585118792,0.011074457085983758,0.0012104932989899027,3.25
32,4000000,64,64,14,1.7599161750466437,0.006461012094899195,0.012229225544832412,0.0012565348390229,3.5
32,4000000,64,64,15,1.7610300992707928,0.006466219932292144,0.013343149768981544,0.0013027873342406626,3.75
32,4000000,64,64,16,1.762379447004181,0.006472052046650752,0.014692497502369672,0.0013377111945910472,4.0
32,4000000,64,64,17,1.763593764229265,0.006479318374805839,0.0159068147274537,0.0013692862084423328,4.25
32,4000000,64,64,18,1.7646330170129478,0.006478645658884969,0.016946067511136587,0.0014079752118648242,4.5
32,4000000,64,64,19,1.765735853398583,0.006477803607475284,0.018048903896771717,0.0014434276896770695,4.75
32,4000000,64,64,20,1.7667497720595728,0.006478674862444068,0.019062822557761594,0.0014742894958372315,5.0
32,4000000,64,64,21,1.7675275522673857,0.006480046957352284,0.019840602765574422,0.0015074314805724846,5.25
32,4000000,64,64,22,1.7681914758439221,0.006471276904439674,0.020504526342110863,0.0015452576804036312,5.5
32,4000000,64,64,23,1.7690225711946146,0.006476750822547538,0.02133562169280334,0.0015723400652976629,5.75
32,4000000,64,64,24,1.7697677207140208,0.006483100225351893,0.022080771212209527,0.0015955662918683555,6.0
32,4000000,64,64,25,1.7703650763849788,0.006484301281272057,0.022678126883167504,0.0016167723799155665,6.25
32,4000000,64,64,26,1.7709863779857817,0.00648453181024783,0.023299428483970486,0.0016386282795111103,6.5
32,4000000,64,64,27,1.771521243582874,0.006481218724175793,0.023834294081062746,0.0016593985034228462,6.75
32,4000000,64,64,28,1.7720330200987442,0.006488060341328334,0.024346070596932945,0.0016776573481307616,7.0
32,4000000,64,64,29,1.7726040112442865,0.0064908458997183106,0.02491706174247521,0.0016942365684678299,7.25
32,4000000,64,64,30,1.7731120917130962,0.006493448058978728,0.025425142211285,0.0017151829010166614,7.5
32,4000000,64,64,31,1.7735610209479489,0.006501858779247282,0.025874071446137625,0.0017351351092754295,7.75
32,4000000,64,64,32,1.7741357551234092,0.0065110208761605705,0.026448805621597904,0.0017539283175383236,8.0


==> figdata/plot_clarity_v2/topk/n8.csv <==
N,checkpoint_step,npert,B,k,valcanon_nats,chunk_se,delta_vs_top4,delta_chunk_se,relative_inference_flops
8,4000000,64,64,1,1.8172488292485025,0.007115597102928624,0.03675119569769314,0.002110566930378879,0.25
8,4000000,64,64,2,1.7850724428796658,0.006820168748728178,0.004574809328856455,0.001135443343672411,0.5
8,4000000,64,64,3,1.7800710364292216,0.006710347830718385,-0.0004265971215877684,0.0006217998539045076,0.75
8,4000000,64,64,4,1.7804976335508094,0.0066576678415853525,0.0,0.0,1.0
8,4000000,64,64,5,1.78132304211661,0.0066250685126662,0.0008254085658006005,0.00047697202589079644,1.25
8,4000000,64,64,6,1.7821168372774432,0.006625008675685294,0.0016192037266338222,0.0006370747940579371,1.5
8,4000000,64,64,7,1.7827508067364628,0.006619540878829626,0.0022531731856534343,0.0007482662747366115,1.75
8,4000000,64,64,8,1.7839678803586223,0.006636882858322117,0.003470246807812938,0.0008367838283935581,2.0


==> figdata/plot_clarity_v2/topk/top4_line.csv <==
k,loss
4,1.7
4,1.85


==> figdata/population_reference_20260909/tenk_B.csv <==
stage,N,npert,B,population_gradient_squared,within_batch_direction_noise,within_batch_direction_noise_standard_error,batch_plus_bias_error,batch_plus_bias_error_standard_error,mse,mse_standard_error,relative_mse,relative_mse_standard_error,aggregate_GPU_seconds,update_GPUs,global_wall_seconds,timing_evidence,mode,case,source,reference_costs_unchanged,reference_rebased,signal_status,measurement_protocol,batch_estimator,moment_precision,label,gpu_label,expert_parameters,expert_size_label,expert_size_definition
tenk,1,64,64,0.03247010357145707,2228.8121030964953,150.15672699609485,-3.7612208907297164,4.4803481644013665,2225.0508822057654,150.52112270749393,68526.14058680437,4635.683479611994,14.812415304798924,1,,sum_of_measured_single_GPU_expert_means,FSO,N1,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,,1 GPU,,,
tenk,1,64,128,0.03247010357145707,1675.6174019022253,146.67267041787937,-4.059005084565087,4.230251923279164,1671.5583968176602,147.11034472931223,51479.92192692136,4530.639836290205,32.09870930803008,2,16.04935465401504,measured_simultaneous_DDPP_global_update,DDPP,ddpp_N1_np64_B128,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,B=128,2 GPUs,,,
tenk,1,64,256,0.03247010357145707,1399.0200513050904,145.3764669397554,-4.207897181482774,4.129219917299756,1394.8121541236076,145.85569817472168,42956.81259697986,4491.999782314723,60.75287697758758,8,7.594109622198448,measured_simultaneous_DDPP_global_update,DDPP,ddpp_N1_np64_B256,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,B=256,8 GPUs,,,
tenk,1,64,1024,0.03247010357145707,1191.5720383572393,144.6063889590928,-4.319566254171037,4.064980882685732,1187.2524721030682,145.11878521182527,36564.480599523726,4469.304660284248,291.2996128415689,16,18.206225802598055,measured_simultaneous_DDPP_global_update,DDPP,ddpp_N1_np64_B1024,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,B=1024,16 GPUs,,,


==> figdata/population_reference_20260909/tenk_N.csv <==
stage,N,npert,B,population_gradient_squared,within_batch_direction_noise,within_batch_direction_noise_standard_error,batch_plus_bias_error,batch_plus_bias_error_standard_error,mse,mse_standard_error,relative_mse,relative_mse_standard_error,aggregate_GPU_seconds,update_GPUs,global_wall_seconds,timing_evidence,mode,case,source,reference_costs_unchanged,reference_rebased,signal_status,measurement_protocol,batch_estimator,moment_precision,label,gpu_label,expert_parameters,expert_size_label,expert_size_definition
tenk,1,64,64,0.03247010357145707,2228.8121030964953,150.15672699609485,-3.7612208907297164,4.4803481644013665,2225.0508822057654,150.52112270749393,68526.14058680437,4635.683479611994,14.812415304798924,1,,sum_of_measured_single_GPU_expert_means,FSO,N1,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,N=1,1 GPU,8333905,8.33M/expert,expert-local contribution under Section3 model-size convention
tenk,2,64,64,0.16841365826147936,4363.082136222149,458.3878467960809,-1.4218308435595532,10.919039527307913,4361.660305378588,455.12289170747016,25898.49511259156,2702.410816353419,8.564775110401389,2,,sum_of_measured_single_GPU_expert_means,FSO,N2,actual_batch_FP32_coefficients_v2_npert_moment_identity,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,direct_measured_batch,float64,N=2,2 GPUs,4203373,4.20M/expert,expert-local contribution under Section3 model-size convention
tenk,8,64,64,1.0085330908300822,5272.77488062332,239.68206435127524,-6.545855173602137,15.172274182127332,5266.2290254497175,240.98508999454575,5221.6720237858535,238.94614087099592,35.23304522240069,8,,sum_of_measured_single_GPU_expert_means,FSO,N8,actual_batch_FP32_coefficients_v2_npert_moment_identity,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,direct_measured_batch,float64,N=8,8 GPUs,1069033,1.07M/expert,expert-local contribution under Section3 model-size convention
tenk,256,64,64,71.78429187326483,23309.807602411536,239.20061834417433,67.29422054606148,56.3138839511934,23377.101822957622,245.53555343314568,325.65762248139043,3.420463544679645,34.04573074123182,256,,sum_of_measured_single_GPU_expert_means,FSO,N256,actual_batch_FP32_coefficients_v2_npert_moment_identity,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,direct_measured_batch,float64,N=256,256 GPUs,32928,32.9K/expert,expert-local contribution under Section3 model-size convention


==> figdata/population_reference_20260909/tenk_npert.csv <==
stage,N,npert,B,population_gradient_squared,within_batch_direction_noise,within_batch_direction_noise_standard_error,batch_plus_bias_error,batch_plus_bias_error_standard_error,mse,mse_standard_error,relative_mse,relative_mse_standard_error,aggregate_GPU_seconds,update_GPUs,global_wall_seconds,timing_evidence,mode,case,source,reference_costs_unchanged,reference_rebased,signal_status,measurement_protocol,batch_estimator,moment_precision,label,gpu_label,expert_parameters,expert_size_label,expert_size_definition
tenk,1,64,64,0.03247010357145707,2228.8121030964953,150.15672699609485,-3.7612208907297164,4.4803481644013665,2225.0508822057654,150.52112270749393,68526.14058680437,4635.683479611994,14.812415304798924,1,,sum_of_measured_single_GPU_expert_means,FSO,N1,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,,1 GPU,,,
tenk,1,128,64,0.03247010357145707,1114.4060515482477,75.07836349804742,-3.7612208907297164,4.4803481644013665,1110.644830657518,75.50880931953841,34205.15207822846,2325.4871717106143,31.40467953281477,2,15.702339766407386,measured_simultaneous_DDPP_global_update,DDPP,ddpp_N1_np128_B64,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,n_{\rm pert}=128,2 GPUs,,,
tenk,1,256,64,0.03247010357145707,557.2030257741238,37.53918174902371,-3.7612208907297164,4.4803481644013665,553.4418048833942,38.10035086292642,17044.657823940503,1173.3978851985748,65.3849245679914,8,8.173115570998926,measured_simultaneous_DDPP_global_update,DDPP,ddpp_N1_np256_B64,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,n_{\rm pert}=256,8 GPUs,,,
tenk,1,1024,64,0.03247010357145707,139.30075644353096,9.384795437255928,-3.7612208907297164,4.4803481644013665,135.53953555280125,10.66495042312886,4174.287133224535,328.4544627231775,303.0812529151328,16,18.9425783071958,measured_simultaneous_DDPP_global_update,DDPP,ddpp_N1_np1024_B64,empirical_batch_subset_moments_v3,True,True,finite_measured_mse,empirical_batch_subset_moments_v3,uniform_without_replacement_subsets,float64,n_{\rm pert}=1024,16 GPUs,,,


==> figdata/rebuttal/figure13_wallclock_N1.csv <==
N,step,wall_clock_hr,loss,aggregate_gpu_hours,checkpoint_kind,expert_steps,is_interpolated
1,5000,6.320416666666667,2.22938585,25.281667,synchronized,[5000],0
1,10000,12.640833333333333,2.12134218,50.563333,synchronized,[10000],0
1,15000,18.96125,2.05685735,75.845,synchronized,[15000],0
1,20000,25.281666666666666,2.03324938,101.126667,synchronized,[20000],0
1,25000,31.602083333333333,2.01854801,126.408333,synchronized,[25000],0
1,30000,37.9225,2.01445746,151.69,synchronized,[30000],0


==> figdata/rebuttal/figure13_wallclock_N2.csv <==
N,step,wall_clock_hr,loss,aggregate_gpu_hours,checkpoint_kind,expert_steps,is_interpolated
2,5000,5.775416666666667,2.15021467,11.54125,synchronized,"[5000, 5000]",0
2,10000,11.550833333333333,2.08415341,23.0825,synchronized,"[10000, 10000]",0
2,15000,17.326249999999998,1.98742688,34.62375,synchronized,"[15000, 15000]",0
2,20000,23.101666666666667,1.94703662,46.165,synchronized,"[20000, 20000]",0
2,25000,28.877083333333328,1.91463947,57.70625,synchronized,"[25000, 25000]",0
2,30000,34.652499999999996,1.89454556,69.2475,synchronized,"[30000, 30000]",0
2,35000,40.42791666666667,1.85212862,80.78875,synchronized,"[35000, 35000]",0
2,40000,46.20333333333333,1.83388686,92.33,synchronized,"[40000, 40000]",0
2,45000,51.97874999999999,1.82150316,103.87125,synchronized,"[45000, 45000]",0
2,50000,57.754166666666656,1.81494069,115.4125,synchronized,"[50000, 50000]",0
2,55000,63.52958333333333,1.79822695,126.95375,synchronized,"[55000, 55000]",0
2,60000,69.30499999999999,1.78887117,138.495,synchronized,"[60000, 60000]",0
2,65000,75.08041666666666,1.78445923,150.03625,synchronized,"[65000, 65000]",0


==> figdata/rebuttal/figure13_wallclock_N256.csv <==
N,step,wall_clock_hr,loss,aggregate_gpu_hours,checkpoint_kind,expert_steps,is_interpolated
256,10000,0.6713888888888889,2.19169736,171.875556,synchronized,"[10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000]",0
256,50000,3.3569444444444443,2.11016154,859.377778,synchronized,"[50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000, 50000]",0
256,100000,6.713888888888889,2.04721308,1718.755556,synchronized,"[100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000, 100000]",0
256,250000,16.78472222222222,1.93642557,4296.888889,synchronized,"[250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000, 250000]",0
256,500000,33.56944444444444,1.85537934,8593.777778,synchronized,"[500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000, 500000]",0
256,750000,50.354166666666664,1.81347823,12890.666667,synchronized,"[750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000, 750000]",0
256,900000,60.425,1.79222798,15468.8,synchronized,"[900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000, 900000]",0


==> figdata/rebuttal/figure13_wallclock_N8.csv <==
N,step,wall_clock_hr,loss,aggregate_gpu_hours,checkpoint_kind,expert_steps,is_interpolated
8,5000,7.405,2.06664491,55.935556,synchronized,"[5000, 5000, 5000, 5000, 5000, 5000, 5000, 5000]",0
8,10000,14.81,2.0047884,111.871111,synchronized,"[10000, 10000, 10000, 10000, 10000, 10000, 10000, 10000]",0
8,58500,80.692625,1.8125267,390.119347,per_expert_selected_bank,"[53500, 58500, 54500, 54500, 14500, 13000, 15000, 15500]",0


==> figdata/rebuttal/figure1_eggroll_measured.csv <==
step,gpu_hours,wall_hours,loss
400.0,10.416605344348477,1.3020756680435597,2.889159554147403
1300.0,34.16514151573177,4.270642689466471,2.522760103224384
3200.0,69.9560306300058,8.744503828750725,2.3537042957632046
3800.0,80.08022230837081,10.010027788546351,2.323484676001556
5300.0,105.38820953316136,13.17352619164517,2.2682731647644836
7400.0,140.81791052023564,17.602238815029455,2.214179146441932
8500.0,159.37468520270454,19.921835650338068,2.191735359986147
9400.0,174.5662594297195,21.82078242871494,2.1758251104002886
13300.0,240.66642756621042,30.083303445776302,2.1200164772493997
18000.0,320.08917672422194,40.01114709052774,2.070326085362497
24100,423.20909517182247,52.90113689647781,2.022963240914926
27500.0,480.6558392847909,60.08197991059886,2.001072535590914
36900.0,639.7293221224679,79.96616526530849,1.951730275995284
46400.0,800.7177054113812,100.08971317642265,1.914078942562874
49200,848.258663954205,106.03233299427562,1.9041766514078866
55800.0,960.2469260252847,120.03086575316058,1.884105801447948
65000.0,1119.9813955688476,139.99767444610595,1.8587427872365154
73700,1271.9105230670505,158.9888153833813,1.8378192984289905
74200,1280.65514037874,160.0818925473425,1.8367696522635781
83200,1439.261758061515,179.90771975768936,1.8179723621068713
92300,1600.1100979582468,200.01376224478085,1.8023897064330439
97700,1695.3110828844706,211.91388536055882,1.7928729460827637
101400,1760.8191074164708,220.10238842705886,1.7874944909825206
110400,1919.7055025773577,239.96318782216971,1.7751295244459206
119500,2080.1700243796245,260.02125304745306,1.763463338557154
121700,2119.224994682736,264.903124335342,1.7609264140841425


==> figdata/rebuttal/figure1_monolithic_np1024_measured.csv <==
step,gpu_hours,wall_hours,loss
67,18.845106246527777,0.474324476453993,2.2552176289500268
219,40.80918597200521,1.1607019678751629,2.0988889505743558
322,55.84205706575521,1.6304791895548505,2.0758727318217547
432,70.91511696158855,2.101512311299642,2.0640824444217016
533,86.08940949631076,2.5757089530097113,2.031538053150314
643,101.14309005186632,3.0461364703708225,2.031572196400411
754,116.18856748242189,3.516307640075684,2.014289857818553
839,147.59078427929688,4.497626914978028,1.996418880654351
946,162.6159068921441,4.967161996629503,2.0081251533753366
1054,177.75090689214412,5.440130746629504,2.0571856384480585
1164,192.8718877949219,5.912661399841309,2.014170229981173
1269,207.94324630186634,6.383641353183323,1.9961832143518377
1378,223.02057269075522,6.854807802836101,2.0046279511490974
1485,238.052334843533,7.324550370110407,1.9836638221514322
1550,253.1311022046441,7.795761850145128,1.984718324347661
1638,268.1988886629774,8.266630176968045,1.9845780179263715
1741,283.20719595464413,8.73563977983263,1.9678862108045567
1847,298.230459843533,9.205116776360407,1.9497662352952663
1950,313.31804664908856,9.676603864034018,1.920294195546091
2052,328.5157376213108,10.151531706915963,1.9194524812938607
2160,343.5919702601997,10.62266397688124,1.9240123253617396
2265,358.7009633157552,11.09482000986735,1.9097138382242331
2307,373.8038799824219,11.566786155700685,1.9144703980065945
2408,388.9230813713108,12.039261199103462,1.907701768991825
2510,403.93011262131074,12.508230925665961,1.9101400914887825
2564,411.46292512131083,12.743631316290964,1.911075070016032


==> figdata/rebuttal/figure1_monolithic_np256_measured.csv <==
step,gpu_hours,wall_hours,loss
236,22.038636553873697,1.148244597117106,2.196940608881773
387,37.114910425401476,2.0905117140875924,2.209462561177648
531,52.22855191845703,3.0351143074035645,2.1480678117285086
641,67.26434184901258,3.9748511780632865,2.1485545894621527
808,82.32913351567926,4.9164006572299535,2.1714725346768704
952,97.37856059901259,5.856989849938286,2.1293789923841135
1101,112.5463904601237,6.804979216257731,2.1035248347755444
1221,135.11987678824872,8.215822111765545,2.1135574954223793
1317,150.1280820833876,9.153834942711725,2.1100682453307527
1440,165.25660421880426,10.099367576175267,2.1076601173048326
1546,180.2687439757487,11.037626310984294,2.1044551633687636
1705,195.33673876741537,11.979375985463461,2.1194321743938573
1749,199.88524571185982,12.26365766949124,2.108663905742592


==> figdata/rebuttal/figure1_soma_N1_measured.csv <==
step,gpu_hours,wall_hours,loss
5000.0,25.281666666666666,6.320416666666667,2.2155089110778956
10000.0,50.56333333333333,12.640833333333333,2.106997480477956
15000.0,75.845,18.96125,2.041777904000422
20000.0,101.12666666666667,25.281666666666666,2.0146014191640096
25000.0,126.40833333333333,31.602083333333333,2.000031118329339
30000.0,151.69,37.9225,1.9960969015564598
34000,171.9153333333333,42.97883333333333,1.929153821872024


==> figdata/rebuttal/figure1_soma_N256_measured.csv <==
step,gpu_hours,wall_hours,loss
2000,20.151387982298907,0.09163506591202757,2.4202278712560403
10000,100.75693991149453,0.45817532956013785,2.099711303190426
20000,201.51387982298905,0.9163506591202757,2.000023295542312
100000,1007.5693991149453,4.581753295601379,1.9535823145112794
200000,2015.1387982298907,9.163506591202758,1.9354989387256054
436000,4393.002580141161,19.97644436882201,1.89903327055922
832000,8382.977400636344,38.12018741940347,1.8516042090332736
874000,8806.156548264622,40.04452380355605,1.8472494814727964
1310000,13199.159128405783,60.02096817237806,1.8083020722056227
1664000,16765.95480127269,76.24037483880694,1.7827992909416208
1746000,17592.161708546944,79.99741254120006,1.7774688070322209
2182000,21985.16428868811,99.97385691002206,1.7524235757691327
2498000,25169.083589891332,114.45219732412244,1.7369139688763184
2620000,26398.318256811566,120.04193634475612,1.7314397494758946
3056000,30791.32083695273,140.01838071357813,1.7136878054211024
3330000,33552.06099052768,152.5723847435259,1.703814447741118
3492000,35184.32341709389,159.99482508240013,1.6983430859899382
3928000,39577.32599723506,179.97126945122213,1.6849369985086473
4000000,40302.775964597815,183.27013182405514,1.6828741009873585
4162000,41935.03839116402,190.69257216292937,1.6784080571856803


==> figdata/rebuttal/figure1_soma_N2_measured.csv <==
step,gpu_hours,wall_hours,loss
5000.0,11.54125,5.775416666666667,2.133625482094424
15000.0,34.623749999999994,17.326249999999998,1.969479350334546
20000.0,46.165,23.101666666666667,1.9279721130575538
25000.0,57.70625,28.877083333333328,1.895521506302937
30000.0,69.24749999999999,34.652499999999996,1.8738221441392449
35000.0,80.78875,40.42791666666667,1.8306502779214866
40000.0,92.33,46.20333333333333,1.813861054492173
50000.0,115.4125,57.754166666666656,1.794105070578281
65000.0,150.03625,75.08041666666666,1.7631814847798601


==> figdata/rebuttal/figure1_soma_N8_measured.csv <==
step,gpu_hours,wall_hours,loss
5000.0,55.93555555555555,7.405,2.0481248814171282
10000.0,111.8711111111111,14.81,1.9850476609805117
58500.0,390.1193472222222,80.692625,1.7903451469185518
70000.0,700.3380555555556,103.67,1.7114570694980427


==> figdata/reviewer_evidence/n256_pair_gain_bins.csv <==
correlation,gain,pairs
-0.17717982565084228,0.10046082113323124,1306
-0.14337325934150075,0.09629785551301684,1306
-0.1260046297090352,0.09346057825421134,1306
-0.11238291408882084,0.09228149264931088,1306
-0.1005011599540582,0.09105582343032159,1306
-0.08966685413476265,0.08881255689127106,1306
-0.07918042052067382,0.08852262794793263,1306
-0.06904936860643185,0.08761464196018377,1306
-0.05932687388973967,0.08694112886676876,1306
-0.049670982082695256,0.08547043460949465,1306
-0.03997338445635528,0.0849632039050536,1306
-0.02995360758039816,0.08427010758039816,1306
-0.02006772120980092,0.08384661906584992,1306
-0.009658763476263401,0.08276823246554364,1306
0.0012078140888208268,0.08197110053598775,1306
0.012750250881226055,0.08118952766283526,1305
0.025129817241379308,0.07983576084291187,1305
0.03944868122605364,0.07841352183908046,1305
0.05488032674329501,0.07719343478927203,1305
0.0719471138697318,0.0758897569348659,1305
0.09140822904214559,0.07525584084291187,1305
0.11485310865900385,0.0727461511111111,1305
0.1450484849808429,0.07067558559386973,1305
0.1855815822222222,0.06899043325670498,1305
0.2724495609195402,0.06463974712643678,1305


==> figdata/theory_empirical_A/finite_summary.csv <==
npert,replicates,epsilon,joint_mean,joint_se,separate_mean,separate_se,joint_theory,separate_theory,joint_over_theory,separate_over_theory,ratio_of_means,ratio_paired_se,ratio_theory
4,32,0.0005,54105.325665743876,6815.93549546168,15660.340398814851,1134.9922487624199,65695.75,16423.75,0.8235742139444923,0.9535179480213015,3.4549265397729463,0.3606076606228949,4.000045665575767
16,32,0.0005,15783.111696472708,912.5311026885088,3892.844545050123,107.55599119439874,16423.9375,4105.9375,0.9609822063967735,0.9481012667752793,4.05439043707549,0.20626290722016566,4.000045665575767
64,32,0.0005,4017.5754972479463,113.04393478067014,998.8061599820567,13.687310029068787,4105.984375,1026.484375,0.9784682868521501,0.973035912000177,4.022377572561347,0.09649490828393407,4.000045665575767


==> figdata/theory_empirical_A/theory.csv <==
npert,joint_theory,separate_theory,ratio_theory
4.0,65695.75,16423.75,4.000045665575767
4.177095129709655,62910.46572795333,15727.4368813732,4.000045665575767
4.362030930661031,60243.26837136328,15060.645154582719,4.000045665575767
4.555154539026766,57689.1514324221,14422.12320946549,4.000045665575767
4.756828460010884,55243.32067240422,13810.672500023195,4.000045665575767
4.967431248293936,52901.185112577616,13225.145294675784,4.000045665575767
5.187358218604039,50658.34841664686,12664.442521896834,4.000045665575767
5.417022187747571,48510.60063855243,12127.511707186926,4.000045665575767
5.656854249492381,46453.91032013613,11613.344997512559,4.000045665575767
5.907304583757997,44484.416923839686,11120.977269502395,4.000045665575767
6.168843301631763,42598.423586232035,10649.484317849761,4.000045665575767
6.441961327797017,40792.39017876329,10197.981120520943,4.000045665575767
6.727171322029716,39062.926662720005,9765.62017751297,4.000045665575767
7.025008641493198,37406.78672590847,9351.589920042607,4.000045665575767
7.33603234563737,35820.861689121804,8955.113187180514,4.000045665575767
7.66082624558859,34302.17467095288,8575.445767071118,4.000045665575767
8.0,32847.875,8211.875,4.000045665575767
8.35419025941931,31455.232863976664,7863.7184406866,4.000045665575767
8.724061861322062,30121.63418568164,7530.322577291359,4.000045665575767
9.110309078053533,28844.57571621105,7211.061604732745,4.000045665575767
9.513656920021768,27621.66033620211,6905.336250011597,4.000045665575767
9.934862496587872,26450.592556288808,6612.572647337892,4.000045665575767
10.374716437208077,25329.17420832343,6332.221260948417,4.000045665575767
10.834044375495141,24255.300319276215,6063.755853593463,4.000045665575767
11.313708498984761,23226.955160068064,5806.672498756279,4.000045665575767
11.814609167515995,22242.208461919843,5560.488634751197,4.000045665575767
12.337686603263526,21299.211793116017,5324.742158924881,4.000045665575767
12.883922655594034,20396.195089381647,5098.990560260471,4.000045665575767
13.454342644059432,19531.463331360002,4882.810088756485,4.000045665575767
14.050017282986396,18703.393362954233,4675.794960021303,4.000045665575767
14.67206469127474,17910.430844560902,4477.556593590257,4.000045665575767
15.32165249117718,17151.08733547644,4287.722883535559,4.000045665575767
16.0,16423.9375,4105.9375,4.000045665575767
16.70838051883862,15727.616431988332,3931.8592203433,4.000045665575767
17.448123722644123,15060.81709284082,3765.1612886456796,4.000045665575767
18.220618156107065,14422.287858105525,3605.5308023663724,4.000045665575767
19.027313840043536,13810.830168101054,3452.6681250057986,4.000045665575767
19.869724993175744,13225.296278144404,3306.286323668946,4.000045665575767
20.749432874416154,12664.587104161716,3166.1106304742084,4.000045665575767
21.668088750990282,12127.650159638108,3031.8779267967316,4.000045665575767
22.627416997969522,11613.477580034032,2903.3362493781397,4.000045665575767
23.62921833503199,11121.104230959922,2780.2443173755987,4.000045665575767
24.675373206527052,10649.605896558009,2662.3710794624403,4.000045665575767
25.76784531118807,10198.097544690823,2549.4952801302356,4.000045665575767
26.908685288118864,9765.731665680001,2441.4050443782426,4.000045665575767
28.10003456597279,9351.696681477117,2337.8974800106516,4.000045665575767
29.34412938254948,8955.215422280451,2238.7782967951284,4.000045665575767
30.64330498235436,8575.54366773822,2143.8614417677795,4.000045665575767
32.0,8211.96875,2052.96875,4.000045665575767
33.41676103767724,7863.808215994166,1965.92961017165,4.000045665575767
34.896247445288246,7530.40854642041,1882.5806443228398,4.000045665575767
36.44123631221413,7211.143929052762,1802.7654011831862,4.000045665575767
38.05462768008707,6905.415084050527,1726.3340625028993,4.000045665575767
39.73944998635149,6612.648139072202,1653.143161834473,4.000045665575767
41.49886574883231,6332.293552080858,1583.0553152371042,4.000045665575767
43.336177501980565,6063.825079819054,1515.9389633983658,4.000045665575767
45.254833995939045,5806.738790017016,1451.6681246890698,4.000045665575767
47.25843667006398,5560.552115479961,1390.1221586877994,4.000045665575767
49.350746413054104,5324.802948279004,1331.1855397312202,4.000045665575767
51.53569062237614,5099.048772345412,1274.7476400651178,4.000045665575767
53.81737057623773,4882.865832840001,1220.7025221891213,4.000045665575767
56.20006913194558,4675.848340738558,1168.9487400053258,4.000045665575767
58.68825876509896,4477.607711140226,1119.3891483975642,4.000045665575767
61.28660996470872,4287.77183386911,1071.9307208838898,4.000045665575767
64.0,4105.984375,1026.484375,4.000045665575767


==> figdata/theory_empirical_J/fixed_work_N1.csv <==
N,npert,B,K,is_fixed_work,repetitions,coordinates_per_block,total_coordinates,nu,measured_relative_mse,standard_error,predicted_relative_mse,measured_over_predicted,linearized_relative_mse,batch_conditioned_prediction,mean_batch_relative_mse,mean_batch_gradient_norm_squared_over_G,measured_over_theory_minimum,standard_error_over_theory_minimum,theory_over_theory_minimum
1,256,1,256,1,16,512,512,8.318279558002033,27.439986438251623,1.3415887217881546,26.91843914448265,1.0193750941861677,27.43998874800802,26.31770234984854,8.100298937540376,9.126526954111329,1.1085213543658767,0.0541975394275504,1.087451871924417
1,128,2,256,1,16,512,512,8.318279558002033,22.886087711147415,1.466208014624649,24.755393115481635,0.9244889630467962,22.88608979414017,24.11004474943909,3.934497468197163,5.053757440311088,0.9245528237700488,0.05923191317208898,1.0000690767827471
1,64,4,256,1,16,512,512,8.318279558002033,28.664857320317566,2.5097506741969653,26.668010725981127,1.074877973271213,28.664859047048445,29.33378388490531,2.2764791768001915,3.388781802972069,1.1580037231770466,0.10138897928182644,1.077335057534814
1,32,8,256,1,16,512,512,8.318279558002033,34.5235241566294,2.725069405579166,33.61260078123087,1.0271006513696253,34.52352572902683,34.37591658572681,1.066490865064636,2.085913156675518,1.3946823130437493,0.11008743153030896,1.3578828045566504
1,16,16,256,1,16,512,512,8.318279558002033,49.791021524529256,5.173521921101213,49.06145830885575,1.0148703940082804,49.791024514439016,52.94330260760809,0.5485316104469616,1.640540774862188,2.011459106943658,0.20900008605055567,1.9819861913591759
1,8,32,256,1,16,512,512,8.318279558002033,91.85542158710895,12.061167355446747,80.73901207266817,1.1376832491390356,91.85542103812016,83.99140872547628,0.27222850552173516,1.3106720973769792,3.7107779398042022,0.4872473826537802,3.2616969113436514


==> figdata/theory_empirical_J/fixed_work_N2.csv <==
N,npert,B,K,is_fixed_work,repetitions,coordinates_per_block,total_coordinates,nu,measured_relative_mse,standard_error,predicted_relative_mse,measured_over_predicted,linearized_relative_mse,batch_conditioned_prediction,mean_batch_relative_mse,mean_batch_gradient_norm_squared_over_G,measured_over_theory_minimum,standard_error_over_theory_minimum,theory_over_theory_minimum
2,256,1,256,1,16,256,512,8.318279558002033,17.74462325211589,1.0163330797662746,17.600159586480622,1.0082080883940527,17.744624877926153,17.19117539573721,8.100298937540376,9.126526954111329,1.2636105365529589,0.0723739901373701,1.2533231493567263
2,128,2,256,1,16,256,512,8.318279558002033,13.733348285828043,0.7911419151380238,14.437113557479604,0.9512530486894347,13.733349663521977,14.00252986881691,3.934497468197163,5.053757440311088,0.9779640485776202,0.05633792533509489,1.0280798047638176
2,64,4,256,1,16,256,512,8.318279558002033,15.03362322496691,1.2268224787616,14.349731167979096,1.0476588759038143,15.033624283519694,15.77865667301703,2.2764791768001915,3.388781802972069,1.0705577931822408,0.08736312902322825,1.0218572264361063
2,32,8,256,1,16,256,512,8.318279558002033,16.541847690983055,1.1863377022632378,17.29432122322884,0.9564901378589462,16.54184840601635,17.688611332322672,1.066490865064636,2.085913156675518,1.1779598101012367,0.08448017177885721,1.231544125209737
2,16,16,256,1,16,256,512,8.318279558002033,25.26430865886231,1.9571722162931573,24.743178750853716,1.0210615585513891,25.264309940482505,26.694650209813084,0.5485316104469616,1.640540774862188,1.799094078610989,0.13937198886777405,1.7619839504715251
2,8,32,256,1,16,256,512,8.318279558002033,44.63049923121851,3.52367893639695,40.420732514666156,1.104148699309813,44.63049893275927,42.04990160941295,0.27222850552173516,1.3106720973769792,3.1781778783870074,0.25092433737244785,2.8783966148523645


==> figdata/theory_empirical_J/fixed_work_N4.csv <==
N,npert,B,K,is_fixed_work,repetitions,coordinates_per_block,total_coordinates,nu,measured_relative_mse,standard_error,predicted_relative_mse,measured_over_predicted,linearized_relative_mse,batch_conditioned_prediction,mean_batch_relative_mse,mean_batch_gradient_norm_squared_over_G,measured_over_theory_minimum,standard_error_over_theory_minimum,theory_over_theory_minimum
4,256,1,256,1,16,128,512,8.318279558002033,13.124140642227403,0.688209650417733,12.941019807479602,1.0141504176233438,13.124141723668657,12.627911918681544,8.100298937540376,9.126526954111329,1.6025616485727496,0.08403585590880533,1.5802011424778037
4,128,2,256,1,16,128,512,8.318279558002033,9.040646817627161,0.4932575682940235,9.277973778478586,0.9744203889213469,9.04064761554255,8.948772428505823,3.934497468197163,5.053757440311088,1.1039346699474,0.060230660685917335,1.1329141739012887
4,64,4,256,1,16,128,512,8.318279558002033,8.64217715080611,0.6372527313344635,8.190591388978078,1.0551346954550465,8.642177670739384,9.001093067072892,2.2764791768001915,3.388781802972069,1.0552783637118244,0.07781361199368578,1.0001361610582962
4,32,8,256,1,16,128,512,8.318279558002033,8.801670850762429,0.5612149205657917,9.135181444227825,0.9634916289838853,8.801671274794547,9.344958705620598,1.066490865064636,2.085913156675518,1.0747538092824525,0.0685287923090177,1.1154780975273302
4,16,16,256,1,16,128,512,8.318279558002033,13.194324681884284,0.7059068185303973,12.584038971852696,1.0484968070582619,13.19432534536584,13.570324010915579,0.5485316104469616,1.640540774862188,1.6111316763834953,0.08619682047622611,1.5366109515429067
4,8,32,256,1,16,128,512,8.318279558002033,22.37484846404874,0.9806632764313328,20.261592735665133,1.1042985986320701,22.374848630961523,21.079148051381278,0.27222850552173516,1.3106720973769792,2.7321464329435754,0.11974676284068124,2.4741011501128156


==> figdata/theory_empirical_J/theory_fixed_work_N1.csv <==
N,B,npert,predicted_relative_mse,variance_over_theory_minimum
1,1.0,256.0,26.91843914448265,1.087451871924417
1,1.0218971486541166,250.51444789445125,26.783904328147933,1.0820169305789347
1,1.0442737824274138,245.14643985883487,26.654146001383467,1.0767749499952752
1,1.0671404006768237,239.89345716611837,26.529103280188494,1.0717234705798402
1,1.0905077326652577,234.75303506039583,26.40871749317504,1.0668601221242255
1,1.1143867425958924,229.72276160039775,26.29293215403868,1.062182622693095
1,1.1387886347566916,224.80027652778236,26.181692935054546,1.0576887775534707
1,1.1637248587775775,219.98327015967718,26.074947641586178,1.0533764781449408
1,1.189207115002721,215.26948230495094,25.972646187595245,1.0492437010903013
1,1.215247359980469,210.65670120370748,25.874740572140624,1.0452885072461642
1,1.241857812073484,206.14276248950455,25.78118485685587,1.041509040793092
1,1.2690509571917332,201.72554817380947,25.691935144394403,1.0379035283648266
1,1.2968395546510096,197.40298565221642,25.60694955783244,1.0344702782162072
1,1.3252366431597413,193.1730467319581,25.52618822101986,1.031207679429384
1,1.3542555469368927,189.03374668025592,25.44961323986991,1.0281142011579607
1,1.383909881963832,184.98314329306197,25.377188684578883,1.0251883919087026
1,1.4142135623730951,181.01933598375615,25.308880572767464,1.0224288788604812
1,1.4451808069770467,177.1404648913705,25.244656853535833,1.0198343672201322
1,1.4768261459394993,173.34471000792226,25.184487392425048,1.0174036396149242
1,1.5091644275934228,169.63029032444686,25.128343957277632,1.0151355555213546
1,1.5422108254079407,165.99546299532923,25.076200204990727,1.013029050730003
1,1.5759808451078865,162.43852252054185,25.02803166915564,1.0110831368461939
1,1.6104903319492543,158.95779994540595,24.983815748577946,1.00929690082623
1,1.645755478153965,155.5516620775,24.943531696672743,1.0076695045489836
1,1.681792830507429,152.2185107203483,24.907160611730163,1.0062001844226407
1,1.718619298122478,148.95678192352992,24.874685428046448,1.0048882510264139
1,1.7562521603732995,145.76494524885652,24.846090907916576,1.0037330887870615
1,1.7947090750031072,142.64150305227426,24.821363634484545,1.0027341556900524
1,1.8340080864093424,139.58498978115298,24.800492005448046,1.0018909830252472
1,1.8741676341103,136.5939712866334,24.783466227614536,1.001203175166974
1,1.9152065613971474,133.66704415070896,24.770278312306164,1.0006704093883978
1,1.9571441241754002,130.80283502772693,24.76092207161141,1.0002924357100922
1,2.0,128.0,24.755393115481635,1.0000690767827471
1,2.0437942973082333,125.25722394722563,24.75368884967123,1.000000227803955
1,2.0885475648548275,122.57321992941743,24.75580847452037,1.0000858564690347
1,2.1342808013536474,119.94672858305918,24.76175298457981,1.0003260029558765
1,2.1810154653305154,117.37651753019792,24.771525169077517,1.0007207799437912
1,2.2287734851917853,114.86138080019884,24.78512961322743,1.001270372666382
1,2.2775772695133836,112.40013826389115,24.80257270038088,1.001975038998458
1,2.327449717555155,109.99163507983859,24.82386261502173,1.0028351095770323
1,2.378414230005442,107.63474115247547,24.849009346606625,1.0038509879564583
1,2.430494719960938,105.32835060185374,24.878024694252144,1.0050231507977843
1,2.483715624146968,103.07138124475227,24.91092227227108,1.0063521480924065
1,2.5381019143834664,100.86277408690474,24.947717516560417,1.0078386034201314
1,2.5936791093020193,98.70149282610821,24.988427691844024,1.009483214241766
1,2.6504732863194826,96.58652336597905,25.03307189977345,1.0112867522263742
1,2.7085110938737857,94.51687334012794,25.081671087890612,1.0132500636133515
1,2.767819763927664,92.49157164653099,25.134248059456617,1.0153740696094897
1,2.82842712474619,90.50966799187809,25.190827484151296,1.0176597668212186
1,2.8903616139540933,88.57023244568525,25.251435909648485,1.0201082277222222
1,2.9536522918789987,86.67235500396113,25.316101774072468,1.022720601156656
1,3.0183288551868452,84.81514516222344,25.384855419341463,1.0254981128781973
1,3.0844216508158815,82.99773149766462,25.45772910540437,1.0284420661251812
1,3.151961690215773,81.21926126027093,25.534757025377488,1.031553842232095
1,3.2209806638985086,79.47889997270298,25.61597532158828,1.0348349012777136
1,3.2915109563079294,77.77583103875001,25.70142210253377,1.038286782770186
1,3.363585661014858,76.10925536017415,25.791137460761423,1.041911106369388
1,3.437238596244956,74.47839096176496,25.88516349168103,1.0457095726468844
1,3.512504320746599,72.88247262442826,25.983544313316308,1.0496839638838544
1,3.5894181500062143,71.32075152613713,26.086326087005556,1.053836144907359
1,3.668016172818685,69.79249489057649,26.193557039061055,1.0581680639653364
1,3.7483352682206,68.2969856433167,26.30528748339736,1.0626817536407411
1,3.830413122794295,66.83352207535448,26.421569845139146,1.0673793318052542
1,3.9142882483508004,65.40141751386346,26.542458685219625,1.072263002613011
1,4.0,64.0,26.668010725981127,1.077335057534814
1,4.0875885946164665,62.62861197361281,26.798284877789833,1.0825978764333153
1,4.177095129709655,61.28660996470872,26.93334226667716,1.0880539286796749
1,4.268561602707295,59.97336429152959,27.073246263020724,1.093705774312214
1,4.362030930661031,58.68825876509896,27.21806251127844,1.099556065237615
1,4.457546970383571,57.43069040009942,27.367858960789583,1.1056075464752229
1,4.555154539026767,56.200069131945575,27.522705897657346,1.1118630574450379
1,4.65489943511031,54.995817539919294,27.68267597772784,1.1183255333000026
1,4.756828460010884,53.817370576237735,27.847844260681008,1.1249980063032072
1,4.860989439921876,52.66417530092687,28.018288245249423,1.1318836072506593
1,4.967431248293937,51.53569062237613,28.19408790558152,1.138985566940287
1,5.076203828766933,50.43138704345237,28.375325728766327,1.1463072176878648
1,5.187358218604039,49.350746413054104,28.562086753537315,1.1538519948905712
1,5.300946572638965,48.293261682989524,28.754458610173455,1.1616234386389144
1,5.4170221877475715,47.25843667006397,28.952531561616304,1.1696251953777803
1,5.535639527855328,46.24578582326549,29.156398545822345,1.1778610196173849
1,5.656854249492381,45.25483399593904,29.36615521937047,1.1863347756949283
1,5.780723227908187,44.285116222842625,29.58190000234507,1.1950504395877861
1,5.907304583757997,43.336177501980565,29.80373412451581,1.2040121007790787
1,6.036657710373691,42.407572581111715,30.031761672835717,1.2132239641765017
1,6.168843301631764,41.49886574883231,30.26608964027989,1.2226903520853132
1,6.303923380431547,40.609630630135456,30.506827976047767,1.2324157062364065
1,6.441961327797018,39.73944998635149,30.754089637152447,1.2424045898704168
1,6.58302191261586,38.887915519375,31.007990641421365,1.2526616898788443
1,6.727171322029717,38.05462768008707,31.268650121933085,1.2631918190031926
1,6.874477192489913,37.23919548088247,31.536190382915823,1.27399991809316
1,7.025008641493199,36.44123631221413,31.810736957133884,1.2850910584249373
1,7.17883630001243,35.66037576306856,32.09241866478904,1.296470444080708
1,7.336032345637371,34.89624744528824,32.381367673964284,1.308143414390457
1,7.496670536441201,34.14849282165835,32.67771956263856,1.3201154464372418
1,7.6608262455885905,33.41676103767724,32.98161338230139,1.3323921576271007
1,7.8285764967016025,32.700708756931725,33.293191723197346,1.3449793083247985
1,7.999999999999999,32.00000000000001,33.61260078123087,1.3578828045566504
1,8.175177189232933,31.314305986806406,33.93999042656304,1.3711087007816967
1,8.35419025941931,30.64330498235436,34.27551427393222,1.3846632027325154
1,8.537123205414588,29.986682145764803,34.61932975473169,1.3985526703270217
1,8.72406186132206,29.344129382549486,34.971598190878275,1.4127836206526097
1,8.91509394076714,28.71534520004972,35.33248487050622,1.4273627310240382
1,9.110309078053533,28.100034565972795,35.70215912552217,1.4422968421164994
1,9.30979887022062,27.497908769959647,36.08079441105756,1.4575929611753375
1,9.513656920021768,26.908685288118868,36.46856838685559,1.4732582653039228
1,9.72197887984375,26.33208765046344,36.8656630006311,1.4893001048312269
1,9.934862496587872,25.76784531118807,37.2722645734424,1.5057260067606737
1,10.152407657533866,25.215693521726184,37.68856388711509,1.5225436783018933
1,10.374716437208077,24.675373206527052,38.11475627375895,1.5397610104870245
1,10.60189314527793,24.146630841494762,38.55104170741988,1.5573860818732745
1,10.834044375495141,23.62921833503199,38.997624897909844,1.5754271623334628
1,11.071279055710654,23.12289291163275,39.454715386858936,1.593892716936335
1,11.31370849898476,22.627416997969522,39.92252764603457,1.612791409918465
1,11.561446455816373,22.142558111421312,40.40128117797388,1.632132108749606
1,11.814609167515995,21.668088750990282,40.891200618976754,1.651923888293404
1,12.073315420747381,21.20378629055586,41.392515844507514,1.6721760350654196
1,12.337686603263526,20.749432874416154,41.90546207705505,1.6928980515904648
1,12.607846760863092,20.30481531506773,42.43027999650161,1.714099660861284
1,12.883922655594034,19.869724993175744,42.96721585305252,1.7357908109006912
1,13.166043825231718,19.443957759687503,43.51652158277933,1.7579816794292873
1,13.454342644059432,19.027313840043536,44.07845492583098,1.7806826786409564
1,13.748954384979823,18.61959774044124,44.65327954736821,1.803904460088378
1,14.050017282986396,18.220618156107065,45.24126516127809,1.827657919680852
1,14.357672600024857,17.830187881534282,45.842687656726724,1.851954202796774
1,14.67206469127474,17.448123722644123,46.45782922760934,1.8768047095131686
1,14.9933410728824,17.074246410829176,47.08697850495873,1.9022210999547264
1,15.32165249117718,16.70838051883862,47.73043069237403,1.928215299764861
1,15.657152993403203,16.350354378465866,48.388487704533425,1.954799505701348
1,16.0,16.0,49.06145830885575,1.9819861913591759
1,16.350354378465866,15.657152993403203,49.749658270377466,2.0097881130232893
1,16.708380518838624,15.321652491177176,50.453410499913076,2.038218315653977
1,17.07424641082918,14.993341072882398,51.1730452055682,2.067290139007704
1,17.448123722644123,14.67206469127474,51.90890004767695,2.0970172238962723
1,17.830187881534282,14.357672600024856,52.66132029723566,2.1274135185872356
1,18.22061815610707,14.050017282986394,53.430658997907784,2.158493285348574
1,18.61959774044124,13.748954384979823,54.21727713167576,2.1902711071407044
1,19.027313840043536,13.454342644059434,55.021543788217656,2.222761894458963
1,19.443957759687503,13.166043825231718,55.84383633808804,2.2559808923297715
1,19.869724993175748,12.883922655594032,56.68454060978419,2.289943687463761
1,20.30481531506773,12.607846760863092,57.54405107078108,2.324666215569231
1,20.749432874416158,12.337686603263524,58.42277101261976,2.3601647688293537
1,21.20378629055586,12.073315420747381,59.32111274013593,2.396456003546635
1,21.668088750990286,11.814609167515993,60.239497764918,2.4335569479582397
1,22.142558111421312,11.561446455816373,61.178357003084685,2.4714850102258157
1,22.627416997969522,11.31370849898476,62.13813097747564,2.5102579866035977
1,23.122892911632746,11.071279055710656,63.11927002434932,2.549894069788592
1,23.629218335031993,10.83404437549514,64.12223450468576,2.590411857456794
1,24.146630841494765,10.601893145277929,65.14749502019278,2.631830360989411
1,24.675373206527055,10.374716437208077,66.19553263411741,2.6741690143932115
1,25.215693521726187,10.152407657533864,67.26683909696597,2.717447683419167
1,25.767845311188072,9.934862496587872,68.36191707723856,2.7616866748836744
1,26.33208765046344,9.72197887984375,69.48128039728668,2.806906746196738
1,26.908685288118868,9.513656920021768,70.62545427440406,2.853129115101561
1,27.49790876995965,9.309798870220618,71.7949755672644,2.900375469630149
1,28.100034565972795,9.110309078053533,72.99039302782104,2.9486679782795555
1,28.71534520004972,8.91509394076714,74.21226755878749,2.9980293004135907
1,29.344129382549482,8.72406186132206,75.46117247681877,3.048482596894828
1,29.986682145764803,8.537123205414588,76.73769378151796,3.1000515409519376
1,30.643304982354362,8.35419025941931,78.04243043039337,3.1527603292874145
1,31.31430598680641,8.175177189232931,79.37599461989592,3.2066336934309354
1,32.0,8.0,80.73901207266817,3.2616969113436514


==> figdata/theory_empirical_J/theory_fixed_work_N2.csv <==
N,B,npert,predicted_relative_mse,variance_over_theory_minimum
2,1.0,256.0,17.600159586480622,1.2533231493567263
2,1.0218971486541166,250.51444789445125,17.44372762149179,1.242183488829417
2,1.0442737824274138,245.14643985883487,17.291592660954024,1.2313498218429586
2,1.0671404006768237,239.89345716611837,17.143683321509638,1.2208170651244281
2,1.0905077326652577,234.75303506039583,16.99993020250775,1.2105802765912324
2,1.1143867425958924,229.72276160039775,16.860265853440758,1.2006346530322303
2,1.1387886347566916,224.80027652778236,16.724624742295823,1.1909755278540133
2,1.1637248587775775,219.98327015967718,16.592943224806568,1.181598368891291
2,1.189207115002721,215.26948230495094,16.46515951459049,1.1724987762803512
2,1.215247359980469,210.65670120370748,16.341213654158125,1.1636724803945941
2,1.241857812073484,206.14276248950455,16.221047486780357,1.1551153398411802
2,1.2690509571917332,201.72554817380947,16.10460462920064,1.1468233395178415
2,1.2968395546510096,197.40298565221642,15.9918304451794,1.1387925887289563
2,1.3252366431597413,193.1730467319581,15.88267201985809,1.1310193193599891
2,1.3542555469368927,189.03374668025592,15.77707813493099,1.123499884109453
2,1.383909881963832,184.98314329306197,15.674999244613023,1.1162307547775558
2,1.4142135623730951,181.01933598375615,15.576387452392336,1.1092085206107316
2,1.4451808069770467,177.1404648913705,15.481196488556755,1.102429886701278
2,1.4768261459394993,173.34471000792226,15.38938168848352,1.0958916724413494
2,1.5091644275934228,169.63029032444686,15.300899971682178,1.0895908100305831
2,1.5422108254079407,165.99546299532923,15.215709821580756,1.083524343036653
2,1.5759808451078865,162.43852252054185,15.133771266045725,1.0776894250080806
2,1.6104903319492543,158.95779994540595,15.055045858626661,1.0720833181386495
2,1.645755478153965,155.5516620775,14.979496660516748,1.0667033919827966
2,1.681792830507429,152.2185107203483,14.9070882232207,1.06154712222138
2,1.718619298122478,148.95678192352992,14.837786571921937,1.0566120894772388
2,1.7562521603732995,145.76494524885652,14.771559189541245,1.0518959781799992
2,1.7947090750031072,142.64150305227426,14.708375001479407,1.0473965754795806
2,1.8340080864093424,139.58498978115298,14.648204361036672,1.0431117702079042
2,1.8741676341103,136.5939712866334,14.591019035502203,1.0390395518883098
2,1.9152065613971474,133.66704415070896,14.536792192906987,1.0351780097922192
2,1.9571441241754002,130.80283502772693,14.48549838943398,1.0315253320426006
2,2.0,128.0,14.437113557479604,1.0280798047638176
2,2.0437942973082333,125.25722394722563,14.391614994360967,1.0248398112774597
2,2.0885475648548275,122.57321992941743,14.348981351663515,1.0218038313437796
2,2.1342808013536474,119.94672858305918,14.309192625224131,1.0189704404483808
2,2.1810154653305154,117.37651753019792,14.27223014574497,1.0163383091338194
2,2.2287734851917853,114.86138080019884,14.238076570033613,1.0139062023758083
2,2.2775772695133836,112.40013826389115,14.206715872865466,1.0116729790037318
2,2.327449717555155,109.99163507983859,14.178133339464544,1.0096375911651947
2,2.378414230005442,107.63474115247547,14.152315558599152,1.0077990838343593
2,2.430494719960938,105.32835060185374,14.129250416289175,1.0061565943638373
2,2.483715624146968,103.07138124475227,14.10892709012208,1.0047093520799257
2,2.5381019143834664,100.86277408690474,14.091336044174918,1.0034566779209986
2,2.5936791093020193,98.70149282610821,14.076469024539975,1.0023979841188853
2,2.6504732863194826,96.58652336597905,14.064319055451936,1.0015327739230808
2,2.7085110938737857,94.51687334012794,14.054880436014795,1.0008606413676677
2,2.767819763927664,92.49157164653099,14.04814873752692,1.000381271080831
2,2.82842712474619,90.50966799187809,14.044120801403075,1.000094438136883
2,2.8903616139540933,88.57023244568525,14.04279473769236,1.000000007950725
2,2.9536522918789987,86.67235500396113,14.044169924191438,1.0000979362146996
2,3.0183288551868452,84.81514516222344,14.048247006152586,1.0003882688777999
2,3.0844216508158815,82.99773149766462,14.05502789658646,1.0008711421672303
2,3.151961690215773,81.21926126027093,14.064515777159682,1.0015467826523248
2,3.2209806638985086,79.47889997270298,14.07671509968774,1.0024155073508572
2,3.2915109563079294,77.77583103875001,14.091631588223807,1.0034777238777872
2,3.363585661014858,76.10925536017415,14.109272241744534,1.0047339306365197
2,3.437238596244956,74.47839096176496,14.129645337434043,1.0061847170527596
2,3.512504320746599,72.88247262442826,14.152760434567679,1.0078307638510777
2,3.5894181500062143,71.32075152613713,14.178628378997312,1.0096728433743132
2,3.668016172818685,69.79249489057649,14.207261308240339,1.0117118199459658
2,3.7483352682206,68.2969856433167,14.238672657174732,1.013948650275745
2,3.830413122794295,66.83352207535448,14.272877164342821,1.0163843839084694
2,3.9142882483508004,65.40141751386346,14.309890878866794,1.0190201637165235
2,4.0,64.0,14.349731167979096,1.0218572264361063
2,4.0875885946164665,62.62861197361281,14.392416725171337,1.0248969032475213
2,4.177095129709655,61.28660996470872,14.437967578965472,1.0281406203997796
2,4.268561602707295,59.97336429152959,14.4864051023114,1.0315898998798128
2,4.362030930661031,58.68825876509896,14.537752022615381,1.0352463601266044
2,4.457546970383571,57.43069040009942,14.592032432403983,1.0391117167905792
2,4.555154539026767,56.200069131945575,14.649271800628547,1.043187783538605
2,4.65489943511031,54.995817539919294,14.709496984615498,1.0474764729049841
2,4.756828460010884,53.817370576237735,14.772736242668095,1.0519797971888358
2,4.860989439921876,52.66417530092687,14.839019247325517,1.0566998693982879
2,4.967431248293937,51.53569062237613,14.90837709928555,1.061638904241923
2,5.076203828766933,50.43138704345237,14.980842341997363,1.066799219167944
2,5.187358218604039,49.350746413054104,15.056448976931243,1.0721832354515453
2,5.300946572638965,48.293261682989524,15.135232479532458,1.0777934793310018
2,5.4170221877475715,47.25843667006397,15.217229815866702,1.0836325831930054
2,5.535639527855328,46.24578582326549,15.302479459964985,1.0897032868078107
2,5.656854249492381,45.25483399593904,15.391021411876057,1.0960084386147646
2,5.780723227908187,44.285116222842625,15.48289721643485,1.1025509970588234
2,5.907304583757997,43.336177501980565,15.578149982755782,1.1093340319786882
2,6.036657710373691,42.407572581111715,15.676824404459996,1.1163607260472053
2,6.168843301631764,41.49886574883231,15.778966780646096,1.1236343762647112
2,6.303923380431547,40.609630630135456,15.884625037614187,1.1311583955060203
2,6.441961327797018,39.73944998635149,15.993848751353397,1.1389363141217819
2,6.58302191261586,38.887915519375,16.106689170803477,1.14697178159496
2,6.727171322029717,38.05462768008707,16.22319924190134,1.1552685682532082
2,6.874477192489913,37.23919548088247,16.343433632423878,1.163830567037949
2,7.025008641493199,36.44123631221413,16.467448757638657,1.172661795330984
2,7.17883630001243,35.66037576306856,16.595302806774576,1.1817663968394911
2,7.336032345637371,34.89624744528824,16.72705577032488,1.191148643540299
2,7.496670536441201,34.14849282165835,16.86276946819533,1.2008129376843415
2,7.6608262455885905,33.41676103767724,17.002507578710773,1.210763813862243
2,7.8285764967016025,32.700708756931725,17.146335668493712,1.221005941131997
2,7.999999999999999,32.00000000000001,17.29432122322884,1.231544125209737
2,8.175177189232933,31.314305986806406,17.44653367932808,1.242383310724632
2,8.35419025941931,30.64330498235436,17.60304445651087,1.253528583538958
2,8.537123205414588,29.986682145764803,17.763926991315074,1.2649851731344401
2,8.72406186132206,29.344129382549486,17.929256771554186,1.2767584550659805
2,8.91509394076714,28.71534520004972,18.099111371737045,1.2888539534839285
2,9.110309078053533,28.100034565972795,18.273570489466607,1.3012773437260696
2,9.30979887022062,27.497908769959647,18.45271598283491,1.3140344549805547
2,9.513656920021768,26.908685288118868,18.63663190883179,1.327131273021019
2,9.72197887984375,26.33208765046344,18.825404562785323,1.3405739430151709
2,9.934862496587872,25.76784531118807,19.019122518852498,1.35436877240817
2,10.152407657533866,25.215693521726184,19.21787667157919,1.3685222338821497
2,10.374716437208077,24.675373206527052,19.421760278548838,1.383040968393267
2,10.60189314527793,24.146630841494762,19.630869004139917,1.3979317882877125
2,10.834044375495141,23.62921833503199,19.845300964412665,1.4132016804981342
2,11.071279055710654,23.12289291163275,20.06515677314625,1.4288578098219844
2,11.31370849898476,22.627416997969522,20.29053958904777,1.4449075222833172
2,11.561446455816373,22.142558111421312,20.521555164155473,1.4613583485796222
2,11.814609167515995,21.668088750990282,20.758311893458725,1.4782180076153097
2,12.073315420747381,21.20378629055586,21.000920865758104,1.495494410123502
2,12.337686603263526,20.749432874416154,21.24949591578949,1.5131956623778366
2,12.607846760863092,20.30481531506773,21.504153677636488,1.5313300699960142
2,12.883922655594034,19.869724993175744,21.765013639456456,1.5499061418368862
2,13.166043825231718,19.443957759687503,22.032198199545586,1.5689325939929013
2,13.454342644059432,19.027313840043536,22.30583272376952,1.5884183538797891
2,13.748954384979823,18.61959774044124,22.586045604386356,1.6083725644254017
2,14.050017282986396,18.220618156107065,22.872968320289672,1.628804588359671
2,14.357672600024857,17.830187881534282,23.16673549869984,1.6497240126077037
2,14.67206469127474,17.448123722644123,23.46748497833257,1.6711406527880706
2,14.9933410728824,17.074246410829176,23.7753578740743,1.6930645578183974
2,15.32165249117718,16.70838051883862,24.09049864319482,1.715506014630427
2,15.657152993403203,16.350354378465866,24.41305515312819,1.7384755529967575
2,16.0,16.0,24.743178750853716,1.7619839504715251
2,16.350354378465866,15.657152993403203,25.081024333909568,1.7860422374473472
2,16.708380518838624,15.321652491177176,25.426750423072413,1.8106617023309044
2,17.07424641082918,14.993341072882398,25.780519236736993,1.8358538968395763
2,17.448123722644123,14.67206469127474,26.142496767030792,1.8616306414216357
2,17.830187881534282,14.357672600024856,26.51285285769935,1.8880040308025317
2,18.22061815610707,14.050017282986394,26.89176128379868,1.914986439659858
2,18.61959774044124,13.748954384979823,27.279399833232482,1.9425905284296914
2,19.027313840043536,13.454342644059434,27.67595039017209,1.9708292492470005
2,19.443957759687503,13.166043825231718,28.0815990203985,1.9997158520229286
2,19.869724993175748,12.883922655594032,28.49653605860641,2.0292638906617917
2,20.30481531506773,12.607846760863092,28.920956197711327,2.0594872294207196
2,20.749432874416158,12.337686603263524,29.355058580201565,2.090400049414911
2,21.20378629055586,12.073315420747381,29.799046891578037,2.122016855271568
2,21.668088750990286,11.814609167515993,30.253129455925674,2.1543524819356192
2,22.142558111421312,11.561446455816373,30.71751933366135,2.18742210163044
2,22.627416997969522,11.31370849898476,31.192434421504082,2.2212412309768177
2,23.122892911632746,11.071279055710656,31.67809755471454,2.255825738273521
2,23.629218335031993,10.83404437549514,32.17473661165174,2.2911918509428753
2,24.146630841494765,10.601893145277929,32.682584620695984,2.3273561631448394
2,24.675373206527055,10.374716437208077,33.20187986958833,2.364335643563169
2,25.215693521726187,10.152407657533864,33.73286601723775,2.4021476433673046
2,25.767845311188072,9.934862496587872,34.27579220804846,2.4408099043537232
2,26.33208765046344,9.72197887984375,34.8309131888212,2.480340567270582
2,26.908685288118868,9.513656920021768,35.39848942828317,2.520758180329554
2,27.49790876995965,9.309798870220618,35.97878723930272,2.5620817079088436
2,28.100034565972795,9.110309078053533,36.572078903846226,2.6043305394514817
2,28.71534520004972,8.91509394076714,37.17864280073573,2.647524498563057
2,29.344129382549482,8.72406186132206,37.79876353626725,2.691683852313166
2,29.986682145764803,8.537123205414588,38.432732077751126,2.736829320744941
2,30.643304982354362,8.35419025941931,39.08084589003698,2.782982086597113
2,31.31430598680641,8.175177189232931,39.74340907508748,2.830163805243186
2,32.0,8.0,40.420732514666156,2.8783966148523645


==> figdata/theory_empirical_J/theory_fixed_work_N4.csv <==
N,B,npert,predicted_relative_mse,variance_over_theory_minimum
4,1.0,256.0,12.941019807479602,1.5802011424778037
4,1.0218971486541166,250.51444789445125,12.773639268163713,1.5597626512777014
4,1.0442737824274138,245.14643985883487,12.610315990739299,1.5398195839291675
4,1.0671404006768237,239.89345716611837,12.450973342170208,1.5203625829307774
4,1.0905077326652577,234.75303506039583,12.295536557174103,1.5013825188486594
4,1.1143867425958924,229.72276160039775,12.143932703141793,1.482870486032866
4,1.1387886347566916,224.80027652778236,11.99609064591646,1.4648177984387467
4,1.1637248587775775,219.98327015967718,11.851941016416763,1.4472159855513635
4,1.189207115002721,215.26948230495094,11.711416178088115,1.4300567884110351
4,1.215247359980469,210.65670120370748,11.574450195166875,1.4133321557381413
4,1.241857812073484,206.14276248950455,11.440978801742595,1.3970342401553795
4,1.2690509571917332,201.72554817380947,11.310939371603755,1.381155394505689
4,1.2968395546510096,197.40298565221642,11.184270888852877,1.3656881682641235
4,1.3252366431597413,193.1730467319581,11.060913919277201,1.350625304041984
4,1.3542555469368927,189.03374668025592,10.940810582461527,1.3359597341815752
4,1.383909881963832,184.98314329306197,10.823904524630088,1.3216845774399832
4,1.4142135623730951,181.01933598375615,10.710140892204773,1.307793135760325
4,1.4451808069770467,177.1404648913705,10.599466306067214,1.2942788911289438
4,1.4768261459394993,173.34471000792226,10.491828836512752,1.2811355025170916
4,1.5091644275934228,169.63029032444686,10.38717797888445,1.268356802905648
4,1.5422108254079407,165.99546299532923,10.285464629875769,1.2559367963914885
4,1.5759808451078865,162.43852252054185,10.186641064490765,1.2438696553741433
4,1.6104903319492543,158.95779994540595,10.090660913651018,1.2321497178214245
4,1.645755478153965,155.5516620775,9.997479142438749,1.220771484612738
4,1.681792830507429,152.2185107203483,9.90705202896597,1.2097296169588405
4,1.718619298122478,148.95678192352992,9.81933714385968,1.1990189338968182
4,1.7562521603732995,145.76494524885652,9.734293330353577,1.1886344098591266
4,1.7947090750031072,142.64150305227426,9.651880684976836,1.1785711723155388
4,1.8340080864093424,139.58498978115298,9.572060538830986,1.1688244994869015
4,1.8741676341103,136.5939712866334,9.494795439446037,1.1593898181296263
4,1.9152065613971474,133.66704415070896,9.420049133207396,1.1502627013898752
4,1.9571441241754002,130.80283502772693,9.347786548345262,1.1414388667264321
4,2.0,128.0,9.277973778478586,1.1329141739012887
4,2.0437942973082333,125.25722394722563,9.210578066705832,1.1246846230370007
4,2.0885475648548275,122.57321992941743,9.145567790235084,1.1167463527399026
4,2.1342808013536474,119.94672858305918,9.082912445546292,1.1090956382882993
4,2.1810154653305154,117.37651753019792,9.022582634078695,1.1017288898847872
4,2.2287734851917853,114.86138080019884,8.964550048436703,1.0946426509718836
4,2.2775772695133836,112.40013826389115,8.908787459107756,1.0878335966101715
4,2.327449717555155,109.99163507983859,8.85526870168595,1.0812985319182027
4,2.378414230005442,107.63474115247547,8.803968664595413,1.075034390573425
4,2.430494719960938,105.32835060185374,8.754863277307688,1.0690382333734314
4,2.483715624146968,103.07138124475227,8.707929499047577,1.0633072468568538
4,2.5381019143834664,100.86277408690474,8.663145307982168,1.057838741983258
4,2.5936791093020193,98.70149282610821,8.620489690887947,1.052630152871415
4,2.6504732863194826,96.58652336597905,8.579942633291179,1.0476790355953642
4,2.7085110938737857,94.51687334012794,8.541485110076884,1.0429830670376954
4,2.767819763927664,92.49157164653099,8.505099076562072,1.0385400437995183
4,2.82842712474619,90.50966799187809,8.470767460028963,1.0343478811666031
4,2.8903616139540933,88.57023244568525,8.438474151714296,1.0304046121312116
4,2.9536522918789987,86.67235500396113,8.408203999250922,1.026708386469154
4,3.0183288551868452,84.81514516222344,8.379942799558147,1.0232574698716457
4,3.0844216508158815,82.99773149766462,8.353677292177501,1.02005024313155
4,3.151961690215773,81.21926126027093,8.329395153050779,1.017085201383629
4,3.2209806638985086,79.47889997270298,8.307084988737468,1.0143609533984441
4,3.2915109563079294,77.77583103875001,8.286736331068825,1.0118762209295784
4,3.363585661014858,76.10925536017415,8.268339632236088,1.0096298381138664
4,3.437238596244956,74.47839096176496,8.251886260310549,1.0076207509243604
4,3.512504320746599,72.88247262442826,8.237368495193362,1.0058480166757704
4,3.5894181500062143,71.32075152613713,8.224779524993188,1.0043108035821442
4,3.668016172818685,69.79249489057649,8.21411344282998,1.0030083903665858
4,3.7483352682206,68.2969856433167,8.205365244063413,1.0019401659228242
4,3.830413122794295,66.83352207535448,8.198530823944658,1.0011056290284763
4,3.9142882483508004,65.40141751386346,8.193606975690376,1.0005043881098659
4,4.0,64.0,8.190591388978078,1.0001361610582962
4,4.0875885946164665,62.62861197361281,8.189482648862086,1.000000775097679
4,4.177095129709655,61.28660996470872,8.190280235109626,1.0000981667034672
4,4.268561602707295,59.97336429152959,8.192984521956735,1.0004283815728485
4,4.362030930661031,58.68825876509896,8.197596778283849,1.0009915746461868
4,4.457546970383571,57.43069040009942,8.20411916821118,1.0017880101797216
4,4.555154539026767,56.200069131945575,8.212554752114146,1.0028180618695606
4,4.65489943511031,54.995817539919294,8.222907488059327,1.0040822130270213
4,4.756828460010884,53.817370576237735,8.235182233661636,1.0055810568054058
4,4.860989439921876,52.66417530092687,8.24938474836356,1.0073152964783154
4,4.967431248293937,51.53569062237613,8.265521696137565,1.0092857457696338
4,5.076203828766933,50.43138704345237,8.283600648612879,1.0114933292353343
4,5.187358218604039,49.350746413054104,8.303630088628207,1.0139390826972923
4,5.300946572638965,48.293261682989524,8.325619414211957,1.0166241537293044
4,5.4170221877475715,47.25843667006397,8.3495789429919,1.0195498021955416
4,5.535639527855328,46.24578582326549,8.375519917036305,1.0227174008416902
4,5.656854249492381,45.25483399593904,8.40345450812885,1.0261284359390614
4,5.780723227908187,44.285116222842625,8.433395823479742,1.0297845079819634
4,5.907304583757997,43.336177501980565,8.465357911875767,1.0336873324386715
4,6.036657710373691,42.407572581111715,8.499355770272132,1.0378387405563443
4,6.168843301631764,41.49886574883231,8.535405350829198,1.0422406802202644
4,6.303923380431547,40.609630630135456,8.573523568397396,1.0468952168678067
4,6.441961327797018,39.73944998635149,8.613728308453872,1.0518045344575648
4,6.58302191261586,38.887915519375,8.65603843549453,1.0569709364940865
4,6.727171322029717,38.05462768008707,8.700473801885463,1.0623968471087035
4,6.874477192489913,37.23919548088247,8.747055257177905,1.068084812196961
4,7.025008641493199,36.44123631221413,8.79580465789104,1.074037500613177
4,7.17883630001243,35.66037576306856,8.846744877767346,1.0802577054226994
4,7.336032345637371,34.89624744528824,8.89989981850518,1.0867483452124411
4,7.496670536441201,34.14849282165835,8.955294420973711,1.0935124654603126
4,7.6608262455885905,33.41676103767724,9.012954676915463,1.1005532399641933
4,7.8285764967016025,32.700708756931725,9.072907641141894,1.107873972331111
4,7.999999999999999,32.00000000000001,9.135181444227824,1.11547809752733
4,8.175177189232933,31.314305986806406,9.199805305710598,1.1233691834900748
4,8.35419025941931,30.64330498235436,9.266809547800197,1.1315509328016435
4,8.537123205414588,29.986682145764803,9.33622560960676,1.1400271844267005
4,8.72406186132206,29.344129382549486,9.408086061892138,1.1488019155135576
4,8.91509394076714,28.71534520004972,9.482424622352461,1.1578792432602985
4,9.110309078053533,28.100034565972795,9.559276171438823,1.167263426846608
4,9.30979887022062,27.497908769959647,9.638676768723581,1.1769588694322284
4,9.513656920021768,26.908685288118868,9.72066366981989,1.1869701202229677
4,9.72197887984375,26.33208765046344,9.80527534386243,1.1973018766052355
4,9.934862496587872,25.76784531118807,9.892551491557548,1.2079589863501086
4,10.152407657533866,25.215693521726184,9.982533063811243,1.2189464498879556
4,10.374716437208077,24.675373206527052,10.075262280943786,1.2302694226546942
4,10.60189314527793,24.146630841494762,10.17078265249993,1.2419332175107753
4,10.834044375495141,23.62921833503199,10.26913899766408,1.2539433072340365
4,11.071279055710654,23.12289291163275,10.370377466289906,1.2663053270875855
4,11.31370849898476,22.627416997969522,10.474545560554375,1.2790250774639285
4,11.561446455816373,22.142558111421312,10.581692157246271,1.292108526606575
4,11.814609167515995,21.668088750990282,10.69186753069971,1.3055618134104032
4,12.073315420747381,21.20378629055586,10.8051233763834,1.3193912503020935
4,12.337686603263526,20.749432874416154,10.921512835156708,1.3336033262019895
4,12.607846760863092,20.30481531506773,11.041090518203927,1.3482047095687664
4,12.883922655594034,19.869724993175744,11.163912532658422,1.3632022515283455
4,13.166043825231718,19.443957759687503,11.29003650792871,1.378602989088515
4,13.454342644059432,19.027313840043536,11.419521622738786,1.3944141484407704
4,13.748954384979823,18.61959774044124,11.552428632895426,1.41064314835092
4,14.050017282986396,18.220618156107065,11.688819899795455,1.4272976036400504
4,14.357672600024857,17.830187881534282,11.828759419686394,1.4443853287574828
4,14.67206469127474,17.448123722644123,11.972312853694184,1.4619143414473956
4,14.9933410728824,17.074246410829176,12.119547558632082,1.4798928665108357
4,15.32165249117718,16.70838051883862,12.270532618605213,1.4983293396648854
4,15.657152993403203,16.350354378465866,12.42533887742557,1.5172324115007894
4,16.0,16.0,12.584038971852696,1.5366109515429067
4,16.350354378465866,15.657152993403203,12.746707365675622,1.5564740524103862
4,16.708380518838624,15.321652491177176,12.913420384652085,1.5768310340835205
4,17.07424641082918,14.993341072882398,13.084256252321381,1.5976914482767808
4,17.448123722644123,14.67206469127474,13.259295126707716,1.619065082920586
4,17.830187881534282,14.357672600024856,13.438619137931191,1.640961966753903
4,18.22061815610707,14.050017282986394,13.622312426744127,1.663392374029838
4,18.61959774044124,13.748954384979823,13.81046118401084,1.6863668293364282
4,19.027313840043536,13.454342644059434,14.003153691149304,1.7098961125348917
4,19.443957759687503,13.166043825231718,14.20048036155373,1.7339912638176516
4,19.869724993175748,12.883922655594032,14.402533783017521,1.758663588888516
4,20.30481531506773,12.607846760863092,14.609408761176443,1.783924664267433
4,20.749432874416158,12.337686603263524,14.821202363992473,1.8097863427223215
4,21.20378629055586,12.073315420747381,15.038013967299086,1.8362607588305124
4,21.668088750990286,11.814609167515993,15.259945301429518,1.8633603346724283
4,22.142558111421312,11.561446455816373,15.487100498949676,1.8910977856601519
4,22.627416997969522,11.31370849898476,15.719586143518306,1.9194861265036383
4,23.122892911632746,11.071279055710656,15.95751131989715,1.9485386773173523
4,23.629218335031993,10.83404437549514,16.200987665134726,1.9782690698702148
4,24.146630841494765,10.601893145277929,16.45012942094758,2.008691253981768
4,24.675373206527055,10.374716437208077,16.705053487323788,2.0398195040675873
4,25.215693521726187,10.152407657533864,16.965879477373637,2.0716684258369877
4,25.767845311188072,9.934862496587872,17.2327297734534,2.1042529631461773
4,26.33208765046344,9.72197887984375,17.505729584588465,2.13758840501008
4,26.908685288118868,9.513656920021768,17.785007005222717,2.171690392776101
4,27.49790876995965,9.309798870220618,18.070693075321877,2.2065749274632176
4,28.100034565972795,9.110309078053533,18.362921841858814,2.242258377269828
4,28.71534520004972,8.91509394076714,18.661830421709855,2.278757485253886
4,29.344129382549482,8.72406186132206,18.967559065991498,2.316089377188926
4,29.986682145764803,8.537123205414588,19.280251225867705,2.3542715695996543
4,30.643304982354362,8.35419025941931,19.600053619858787,2.3933219779808983
4,31.31430598680641,8.175177189232931,19.927116302683256,2.4332589252037415
4,32.0,8.0,20.261592735665133,2.4741011501128156

